A Markov Chain Model for the Decoding Probability of Sparse Network Coding

Random Linear Network Coding (RLNC) has been proved to offer an efficient communication scheme, leveraging an interesting robustness against packet losses. However, it suffers from a high computational complexity and some novel approaches, which follow the same idea, have been recently proposed. One of such solutions is Tunable Sparse Network Coding (TSNC), where only few packets are combined in each transmissions. The amount of data packets to be combined in each transmissions can be set from a density parameter/distribution, which could be eventually adapted. In this work we present an analytical model that captures the performance of SNC on an accurate way. We exploit an absorbing Markov process where the states are defined by the number of useful packets received by the decoder, i.e the decoding matrix rank, and the number of non-zero columns at such matrix. The model is validated by means of a thorough simulation campaign, and the difference between model and simulation is negligible. A mean square error less than $4 \cdot 10^{-4}$ in the worst cases. We also include in the comparison some of more general bounds that have been recently used, showing that their accuracy is rather poor. The proposed model would enable a more precise assessment of the behavior of sparse network coding techniques. The last results show that the proposed analytical model can be exploited by the TSNC techniques in order to select by the encoder the best density as the transmission evolves.

==> averageTx_FER.dat <==
%auto-ignore
0	101.48	65.6098	100.34	65.62
0.1	112.736	72.8964	111.489	72.9111
0.2	126.769	82.0019	125.425	82.025
0.3	145.014	93.7206	143.343	93.7429
0.4	169.097	109.341	167.233	109.367
0.5	202.979	131.23	200.68	131.24
0.6	253.693	163.98	250.85	164.05
0.7	338.266	218.704	334.467	218.733
0.8	507.484	328.091	501.7	328.1


==> complexity_operations.dat <==
%auto-ignore
1	0	0	0	0
2	0.05	0.132	0.354	0.636
3	0.184	0.486	0.97	1.956
4	0.38	1.068	2.222	4.112
5	0.692	1.792	3.958	7.398
6	1.102	2.726	6.106	11.454
7	1.58	4.162	9.038	16.652
8	1.934	5.516	12.948	22.546
9	2.692	7.786	17.356	29.564
10	3.66	9.436	23.006	37.428
11	4.378	12.03	28.164	46.496
12	5.412	14.748	35.75	56.56
13	6.404	19.052	44.748	67.948
14	7.674	22.908	54.19	79.89
15	8.726	27.58	63.998	92.678
16	10.92	32.852	76.334	107.244
17	12.492	38.688	90.052	121.576
18	14.34	45.076	105.202	138.02
19	16.718	53.572	120.466	154.724
20	18.82	59.808	136.424	171.676
21	21.232	70.232	155.608	191.562
22	24.332	81.186	174.84	210.922
23	28.116	91.588	195.55	232.496
24	31.038	105.584	218.544	255.62
25	34.002	118.28	240.024	277.548
26	39.51	132.276	263.762	302.666
27	43.306	148.402	286.906	326.45
28	46.796	166.642	312.74	353.04
29	52.956	185.784	340.666	379.548
30	60.288	205.296	368.614	407.586
31	65.498	227.954	398.094	437.668
32	70.902	249.28	426.634	467.586
33	78.178	275.216	456.174	497.646
34	87.188	303.544	491.304	530.028
35	96.022	326.334	522.344	561.336
36	104.804	359.744	556.984	596.734
37	116.906	391.714	591.996	630.898
38	125.998	421.176	627.476	668.132
39	136.976	459.358	663.048	705.926
40	150.344	489.4	701.438	741.77
41	162.836	530.812	741.71	782.802
42	174.354	566.602	783.556	819.444
43	190.554	603.598	822.062	862.314
44	210.25	645.676	864.41	905.776
45	228.318	681.398	907.786	947.492
46	241.826	729.306	950.586	990.574
47	268.45	773.926	998.31	1034.95
48	290.554	811.87	1045.45	1084.17
49	304.87	863.554	1091.51	1129.4
50	331.872	908.456	1135.58	1176.7
51	359.544	954.178	1187.72	1227.08
52	383.354	1009.43	1240.43	1275.5
53	413.248	1055.06	1287.8	1328.06
54	443.584	1106.99	1341.29	1378.23
55	475.066	1158.01	1390.95	1432.42
56	502.122	1217	1448.45	1489.33
57	536.272	1266.74	1503.51	1542.24
58	563.788	1321.31	1558.68	1597.03
59	592.892	1385.87	1616.58	1654.52
60	604.19	1437.83	1673.1	1711.18
61	623.882	1499.64	1732.97	1773.26
62	637.588	1552	1791.8	1832.37
63	641.712	1611.92	1853.76	1891.21
64	NaN	NaN	NaN	NaN


==> complexity_operations128.dat <==
%auto-ignore
1	0	0	0	0
2	0	0	0	0
3	0	0	1	1
4	0	1	1	2
5	0	1	2	4
6	1	1	3	6
7	1	2	4	10
8	1	3	6	13
9	1	3	8	18
10	2	4	10	23
11	2	5	13	29
12	2	7	17	37
13	3	8	21	46
14	4	9	25	55
15	4	11	30	66
16	5	13	35	77
17	5	15	42	92
18	6	18	48	105
19	7	21	56	122
20	8	23	66	137
21	8	27	75	156
22	10	30	86	177
23	11	34	98	195
24	12	38	111	218
25	13	42	124	242
26	14	47	139	265
27	15	53	156	289
28	17	58	173	314
29	18	64	192	341
30	21	71	215	370
31	22	79	238	399
32	24	84	260	430
33	25	93	282	460
34	27	102	311	492
35	30	113	336	526
36	32	122	367	559
37	35	132	400	595
38	36	147	433	629
39	40	157	465	667
40	42	173	500	706
41	45	184	535	741
42	48	201	570	782
43	50	215	612	825
44	55	230	655	866
45	58	250	697	910
46	62	266	737	951
47	66	289	780	998
48	71	309	829	1045
49	74	330	871	1092
50	79	358	917	1140
51	84	381	965	1188
52	89	407	1017	1237
53	94	434	1067	1289
54	99	466	1120	1340
55	105	502	1171	1394
56	111	535	1221	1448
57	120	564	1279	1504
58	128	600	1337	1559
59	135	635	1390	1615
60	141	679	1447	1675
61	146	717	1507	1731
62	159	765	1568	1795
63	165	809	1627	1855
64	175	860	1690	1917
65	183	900	1754	1977
66	193	955	1816	2045
67	207	1008	1882	2106
68	213	1065	1946	2175
69	226	1113	2013	2244
70	235	1177	2084	2307
71	253	1239	2149	2379
72	267	1297	2227	2448
73	283	1358	2294	2520
74	294	1416	2365	2588
75	314	1489	2436	2663
76	324	1546	2511	2737
77	340	1623	2586	2813
78	360	1684	2658	2891
79	379	1764	2742	2968
80	391	1822	2817	3044
81	423	1903	2897	3122
82	438	1980	2978	3203
83	457	2049	3056	3286
84	482	2123	3138	3367
85	515	2195	3225	3449
86	535	2285	3305	3533
87	559	2362	3391	3624
88	584	2441	3472	3707
89	612	2527	3560	3787
90	647	2617	3655	3881
91	681	2703	3736	3969
92	713	2794	3829	4060
93	752	2886	3919	4149
94	789	2969	4014	4243
95	836	3050	4102	4335
96	843	3151	4198	4432
97	904	3234	4298	4522
98	951	3330	4385	4619
99	989	3430	4487	4717
100	1035	3532	4588	4812
101	1074	3622	4687	4911
102	1122	3720	4782	5016
103	1184	3820	4894	5112
104	1234	3915	4989	5216
105	1288	4024	5093	5320
106	1358	4114	5191	5420
107	1396	4217	5301	5530
108	1452	4331	5404	5635
109	1523	4433	5513	5741
110	1591	4542	5626	5852
111	1641	4641	5726	5964
112	1722	4756	5841	6065
113	1775	4869	5948	6178
114	1840	4981	6061	6293
115	1897	5091	6172	6405
116	1950	5200	6289	6523
117	1991	5302	6402	6632
118	2049	5431	6520	6751
119	2104	5548	6639	6864
120	2134	5661	6759	6982
121	2146	5770	6872	7103
122	2157	5905	7000	7225
123	2189	6023	7114	7348
124	2169	6127	7242	7460
125	2187	6269	7363	7592
126	2199	6392	7488	7709
127	2198	6511	7610	7836


==> complexity_operationsTSNC128.dat <==
%auto-ignore
1	0
2	0
3	0
4	0
5	0
6	0
7	1
8	1
9	1
10	2
11	2
12	3
13	3
14	3
15	4
16	5
17	5
18	6
19	7
20	8
21	9
22	10
23	11
24	11
25	13
26	14
27	15
28	17
29	19
30	20
31	22
32	24
33	25
34	28
35	29
36	32
37	35
38	37
39	39
40	43
41	45
42	48
43	50
44	55
45	58
46	61
47	65
48	71
49	73
50	78
51	82
52	90
53	93
54	99
55	107
56	112
57	118
58	125
59	132
60	139
61	150
62	157
63	167
64	173
65	184
66	193
67	204
68	212
69	229
70	240
71	248
72	266
73	279
74	293
75	310
76	325
77	341
78	360
79	383
80	399
81	416
82	440
83	457
84	482
85	506
86	532
87	565
88	584
89	625
90	651
91	681
92	716
93	758
94	790
95	829
96	862
97	889
98	943
99	1009
100	1029
101	1046
102	1054
103	1062
104	1071
105	1097
106	1101
107	1115
108	1125
109	1167
110	1187
111	1222
112	1244
113	1280
114	1323
115	1376
116	1425
117	1486
118	1573
119	1643
120	1737
121	1813
122	1901
123	2009
124	2102
125	2244
126	2325
127	2435

==> complexity_operations_TSNC.dat <==
%auto-ignore
1	0
2	0.076
3	0.198
4	0.402
5	0.686
6	1.048
7	1.682
8	1.922
9	2.794
10	3.578
11	4.358
12	5.33
13	6.3
14	7.428
15	9.504
16	10.72
17	12.586
18	14.378
19	16.174
20	19.012
21	20.988
22	23.852
23	27.012
24	31.228
25	34.976
26	38.096
27	42.586
28	47.61
29	53.292
30	58.892
31	64.048
32	71.794
33	78.614
34	87.804
35	95.606
36	104.618
37	113.71
38	128.314
39	141.53
40	149.152
41	166.232
42	175.292
43	192.698
44	208.558
45	226.11
46	246.51
47	267.192
48	286.32
49	310.02
50	333.81
51	339.778
52	350.416
53	354.744
54	368.678
55	386.006
56	400.956
57	425.168
58	451.688
59	484.284
60	524.516
61	575.744
62	620.74
63	667.968
64	NaN


==> complexity_operations_comparative.dat <==
%auto-ignore
1	0	1	1	0	1	1	0	1	1	0	1
2	0.062	2	2	0.062	2	2	0.068	2	2	0.71	2.001
3	0.188	3	3	0.196	3	3	0.182	3	3	2.224	3
4	0.368	4	4	0.404	4	4	0.454	4	4	4.162	4.002
5	0.692	5	5	0.644	5	5	0.696	5	5	6.954	5.005
6	1.052	6.002	6	1.028	6	6	1.034	6	6	10.184	6.003
7	1.57	7	7	1.596	7	7	1.544	7.001	7	13.872	7.01
8	2.116	8.001	8	2.162	8.002	8	2.072	8	8	18.81	8.008
9	2.666	9.001	9	2.758	9.001	9	2.764	9.001	9	24.126	9.009
10	3.506	10	10	3.488	10	10	3.684	10.001	10	30.352	10.015
11	4.424	11.005	11	4.358	11.005	11	4.388	11	11	36.808	11.01
12	5.018	12.002	12	5.628	12.003	12	5.5	12.002	12	44.856	12.014
13	6.686	13.001	13	6.522	13.003	13	6.616	13.001	13	53	13.026
14	8.004	14.002	14	7.82	14.003	14	7.8	14.003	14	62.026	14.026
15	9.232	15.007	15	8.878	15.002	15	9.148	15.004	15	73.2	15.024
16	10.628	16.007	16	9.412	16.003	16	10.936	16	16	84.314	16.017
17	12.556	17.002	17	9.886	17.003	17	12.766	17.002	17	96.468	17.033
18	14.132	18.003	18	11.836	18.002	18	14.474	18.004	18	109.7	18.037
19	16.582	19.009	19	14.242	19.003	19	16.196	19.001	19	123.15	19.042
20	19.096	20.002	20	18.42	20.002	20	19.442	20.008	20	138.862	20.048
21	21.494	21.004	21	22.564	21.006	21	22.332	21.005	21	156.276	21.04
22	23.976	22.006	22	29.106	22.003	22	24.156	22.007	22	174.136	22.05
23	27.47	23.012	23	35.698	23.002	23	27.982	23.007	23	191.828	23.073
24	30.728	24.005	24	44.056	24.004	24	31.108	24.01	24	210.216	24.059
25	34.658	25.009	25	54.158	25.004	25	34.526	25.007	25	231.558	25.057
26	38.48	26.008	26	64.804	26.002	26	38.98	26.01	26	253.126	26.068
27	44.352	27.008	27	76.94	27.004	27	43.882	27.013	27	273.578	27.096
28	48.214	28.009	28	90.442	28.001	28	47.176	28.008	28	296.854	28.093
29	53.068	29.008	29	105.726	29.001	29	54.488	29.013	29	322.24	29.105
30	59.402	30.01	30	121.732	30.001	30	57.58	30.011	30	347.45	30.094
31	65.106	31.012	31	140.834	31.003	31	65.506	31.011	31	373.74	31.101
32	72.316	32.016	32	159.914	32.003	32	71.424	32.01	32	402.108	32.117
33	79.372	33.025	33	178.28	33.003	33	79.756	33.019	33	431.97	33.106
34	85.714	34.013	34	201.11	34.003	34	88.372	34.014	34	461.796	34.129
35	97.478	35.02	35	224.398	35.002	35	96.512	35.016	35	490.772	35.154
36	106.348	36.028	36	248.67	36.003	36	105.624	36.024	36	520.164	36.129
37	116.282	37.019	37	276.338	37.004	37	116.202	37.024	37	556.13	37.15
38	125.268	38.026	38	305.942	38.001	38	125.928	38.021	38	588.626	38.137
39	137.596	39.026	39	334.378	39.002	39	138.822	39.02	39	623.38	39.161
40	150.138	40.025	40	365.208	40.002	40	150.26	40.022	40	660.892	40.17
41	164.986	41.026	41	396.634	41.002	41	160.706	41.032	41	695.702	41.177
42	178.422	42.03	42	432.94	42.002	42	175.328	42.035	42	731.678	42.171
43	195.44	43.036	43	467.082	43.002	43	193.028	43.031	43	767.586	43.176
44	212.984	44.044	44	503.524	44.001	44	211.808	44.039	44	809.868	44.233
45	228.04	45.049	45	543.962	45.006	45	224.826	45.053	45	852.88	45.222
46	245.39	46.063	46	582.54	46.004	46	246.676	46.051	46	896.326	46.22
47	264.016	47.056	47	624.4	47.005	47	263.614	47.063	47	937.714	47.253
48	287.012	48.068	48	664.152	48.002	48	290.832	48.069	48	985.428	48.219
49	309.904	49.093	49	711.458	49.003	49	310.206	49.089	49	1026.14	49.243
50	338.766	50.108	50	755.642	50.003	50	335.142	50.085	50	1071.09	50.225
51	360.972	51.132	51	804.812	51.001	51	361.888	51.127	51	1115.94	51.231
52	387.012	52.187	52	850.656	52.002	52	382.924	52.176	52	1168.03	52.239
53	410.44	53.237	53	896.122	53.003	53	418.51	53.223	53	1211.9	53.294
54	439.25	54.277	54	952.152	54.002	54	446.354	54.29	54	1272.64	54.294
55	475.386	55.463	55	1004.95	55.005	55	478.22	55.401	55	1315.38	55.291
56	502.728	56.629	56	1056.17	56.01	56	510.174	56.656	56	1368.74	56.283
57	530.836	58.001	57	1112	57.007	57	536.616	57.879	57	1427.31	57.334
58	563.358	59.446	58	1166.36	58.016	58	563.14	59.448	58	1477.48	58.354
59	589.128	61.471	59	1225.48	59.029	59	590.804	61.461	59	1531.35	59.386
60	590.428	62.647	60	1280.33	60.068	60	617.388	64.18	60	1586.39	60.396
61	597.802	63.596	61	1338.86	61.154	61	629.88	67.626	61	1642.35	61.49
62	614.234	64.813	62	1396.53	62.247	62	633.546	72.303	62	1704.51	62.638
63	628.418	65.981	63	1460.9	63.568	63	641.11	81.919	63	1760.48	64.009
64	NaN	NaN	64	NaN	NaN	64	NaN	NaN	64	NaN	NaN


==> gamma_fitting_q1.dat <==
%auto-ignore
8	0.997194	16	1.18296	{}	{}
9	2.98306	17	3.61505	33	4.20715
10	5.13533	18	7.78383	34	10.7875
11	6.49409	19	10.9678	35	17.685
12	7.40019	20	12.6756	36	21.9657
13	8.17549	21	13.6552	37	24.2532
14	8.892	22	14.5162	38	25.2937
15	9.64267	23	15.1422	39	26.1244
16	10.3529	24	15.8072	40	26.9603
17	11.0136	25	16.4787	41	27.5151
18	11.6805	26	17.2899	42	28.3879
19	12.3928	27	17.976	43	29.0113
20	13.0925	28	18.6283	44	29.8204
21	13.8254	29	19.4076	45	30.3797
22	14.543	30	20.0572	46	31.0616
23	15.1695	31	20.6723	47	31.8494
24	15.8052	32	21.3797	48	32.4353
25	16.5478	33	22.0946	49	33.0717
26	17.2667	34	22.9081	50	33.8254
27	17.9636	35	23.4452	51	34.5373
28	18.5982	36	24.1503	52	35.2585
29	19.3201	37	24.8938	53	35.9523
30	20.0251	38	25.6263	54	36.5517
31	20.7516	39	26.2723	55	37.2077
32	21.4899	40	26.9368	56	38.1484
33	22.1304	41	27.6119	57	38.7192
34	22.7426	42	28.3391	58	39.4226
35	23.4904	43	28.986	59	39.9846
36	24.1167	44	29.5955	60	40.9188
37	24.8954	45	30.3992	61	41.5707
38	25.465	46	31.109	62	42.4438
39	26.2334	47	31.8261	63	42.9487
40	26.9306	48	32.4214	64	43.7161
41	27.6013	49	33.0318	{}	{}
42	28.44	50	34.0061	{}	{}
43	29.0523	51	34.5776	{}	{}
44	29.712	52	35.2444	{}	{}
45	30.4704	53	36.0594	{}	{}
46	31.0392	54	36.6468	{}	{}
47	31.7263	55	37.3311	{}	{}
48	32.6178	56	38.1848	{}	{}
49	33.213	57	38.8636	{}	{}
50	33.713	58	39.4043	{}	{}
51	34.7059	59	40.1939	{}	{}
52	35.2829	60	40.8262	{}	{}
53	36.0243	61	41.4423	{}	{}
54	36.7358	62	42.125	{}	{}
55	37.2719	63	42.8924	{}	{}
56	38.1393	64	43.5834	{}	{}
57	38.6115	{}	{}	{}	{}
58	39.2904	{}	{}	{}	{}
59	40.1534	{}	{}	{}	{}
60	40.9713	{}	{}	{}	{}
61	41.519	{}	{}	{}	{}
62	42.2027	{}	{}	{}	{}
63	43.0215	{}	{}	{}	{}
64	43.5571	{}	{}	{}	{}

==> gamma_fitting_q1_w3.dat <==
%auto-ignore
4	1.00482
5	2.04183
6	2.74702
7	3.60966
8	4.36425
9	5.06892
10	5.74021
11	6.36344
12	7.01118
13	7.63742
14	8.19332
15	8.78066
16	9.28101
17	9.76129
18	10.3451
19	10.828
20	11.2979
21	11.725
22	12.1358
23	12.5993
24	13.028
25	13.4644
26	13.872
27	14.2741
28	14.697
29	15.064
30	15.4462
31	15.8072
32	16.202
33	16.5042
34	16.8995
35	17.268
36	17.5415
37	17.8748
38	18.2724
39	18.5308
40	18.8871
41	19.223
42	19.5663
43	19.8025
44	20.1289
45	20.4127
46	20.6343
47	21.0164
48	21.2794
49	21.6694
50	21.9409
51	22.2124
52	22.4202
53	22.7199
54	22.9377
55	23.2848
56	23.5952
57	23.7657
58	24.0689
59	24.316
60	24.5871
61	24.8339
62	25.0128
63	25.4305
64	25.6207


==> gamma_fitting_q1_w_even.dat <==
%auto-ignore
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
6	1.68536	8	2.29754	12	3.8741	20	6.9079	36	12.535
7	1.88315	9	2.71282	13	4.28451	21	7.43588	37	13.6366
8	2.21006	10	3.11124	14	4.7037	22	7.86381	38	14.1173
9	2.41427	11	3.51543	15	5.09609	23	8.24047	39	14.5581
10	2.66616	12	3.90484	16	5.49107	24	8.65038	40	14.9335
11	2.85926	13	4.2843	17	5.89279	25	9.04932	41	15.3199
12	3.05255	14	4.66701	18	6.29071	26	9.45252	42	15.7103
13	3.2195	15	5.04095	19	6.68599	27	9.84105	43	16.1014
14	3.38381	16	5.42592	20	7.09233	28	10.2213	44	16.5191
15	3.52032	17	5.79636	21	7.46002	29	10.6164	45	16.8876
16	3.69429	18	6.17087	22	7.86789	30	10.9784	46	17.3308
17	3.81923	19	6.53904	23	8.25565	31	11.4144	47	17.6903
18	3.9551	20	6.93193	24	8.6488	32	11.8105	48	18.0803
19	4.0907	21	7.30539	25	9.04932	33	12.211	49	18.4824
20	4.18193	22	7.66737	26	9.44053	34	12.5798	50	18.8612
21	4.27681	23	8.04435	27	9.81875	35	12.9573	51	19.2864
22	4.38199	24	8.41049	28	10.2043	36	13.4083	52	19.6767
23	4.48139	25	8.78718	29	10.6349	37	13.7711	53	20.0309
24	4.59313	26	9.16041	30	10.9996	38	14.1098	54	20.4149
25	4.66122	27	9.5274	31	11.4085	39	14.5431	55	20.8048
26	4.77231	28	9.91919	32	11.8057	40	14.9423	56	21.2426
27	4.84176	29	10.2687	33	12.1826	41	15.3019	57	21.643
28	4.90645	30	10.6451	34	12.5787	42	15.742	58	22.0125
29	4.97966	31	10.9842	35	12.9637	43	16.1079	59	22.4097
30	5.06034	32	11.3594	36	13.3683	44	16.4885	60	22.7839
31	5.1145	33	11.7174	37	13.7781	45	16.8886	61	23.1557
32	5.20564	34	12.1136	38	14.1559	46	17.3023	62	23.5697
33	5.27774	35	12.4234	39	14.5337	47	17.6882	63	23.9432
34	5.30011	36	12.8711	40	14.9503	48	18.0855	64	28.1285
35	5.35445	37	13.2038	41	15.3621	49	18.4406	Inf	Inf
36	5.42435	38	13.5793	42	15.7421	50	18.898	Inf	Inf
37	5.44008	39	13.9711	43	16.0922	51	19.2502	Inf	Inf
38	5.51678	40	14.322	44	16.5068	52	19.6912	Inf	Inf
39	5.58655	41	14.6952	45	16.8965	53	19.9874	Inf	Inf
40	5.62965	42	15.0156	46	17.2995	54	20.4475	Inf	Inf
41	5.65983	43	15.397	47	17.6904	55	20.8558	Inf	Inf
42	5.72231	44	15.7682	48	18.0752	56	21.2059	Inf	Inf
43	5.76279	45	16.1514	49	18.4482	57	21.6296	Inf	Inf
44	5.78956	46	16.4867	50	18.8933	58	22.0245	Inf	Inf
45	5.82423	47	16.879	51	19.2643	59	22.4005	Inf	Inf
46	5.87762	48	17.1827	52	19.6369	60	22.7457	Inf	Inf
47	5.90088	49	17.5025	53	20.0527	61	23.1986	Inf	Inf
48	5.97731	50	17.8466	54	20.431	62	23.5862	Inf	Inf
49	5.98471	51	18.2194	55	20.8397	63	23.9707	Inf	Inf
50	6.01044	52	18.6301	56	21.2384	64	28.1844	Inf	Inf
51	6.06552	53	19.0199	57	21.6299	Inf	Inf	Inf	Inf
52	6.08525	54	19.3597	58	22.0219	Inf	Inf	Inf	Inf
53	6.09896	55	19.6864	59	22.391	Inf	Inf	Inf	Inf
54	6.14412	56	20.1193	60	22.7816	Inf	Inf	Inf	Inf
55	6.16528	57	20.4503	61	23.192	Inf	Inf	Inf	Inf
56	6.19952	58	20.8176	62	23.6035	Inf	Inf	Inf	Inf
57	6.23139	59	21.1624	63	24.001	Inf	Inf	Inf	Inf
58	6.28468	60	21.4701	64	28.2138	Inf	Inf	Inf	Inf
59	6.27421	61	21.871	Inf	Inf	Inf	Inf	Inf	Inf
60	6.34137	62	22.2122	Inf	Inf	Inf	Inf	Inf	Inf
61	6.34991	63	22.6587	Inf	Inf	Inf	Inf	Inf	Inf
62	6.35143	64	25.9604	Inf	Inf	Inf	Inf	Inf	Inf
63	6.37691	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
64	6.44547	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> gamma_fitting_q2.dat <==
%auto-ignore
8	10.2603	16	21.347	{}	{}
9	11.6236	17	22.6932	33	44.8577
10	12.975	18	24.331	34	46.2985
11	14.3862	19	25.2743	35	47.6777
12	15.7796	20	26.9155	36	48.9995
13	17.1503	21	28.1745	37	50.1176
14	18.5593	22	29.6769	38	51.713
15	19.8303	23	30.9765	39	53.3146
16	21.3389	24	32.4364	40	54.3921
17	22.8197	25	33.7512	41	55.9115
18	24.0998	26	34.9277	42	57.2719
19	25.4683	27	36.5218	43	58.6822
20	26.9551	28	37.8178	44	60.4564
21	28.1003	29	39.4906	45	61.1749
22	29.7369	30	40.8074	46	63.0409
23	30.9568	31	41.9937	47	64.1079
24	32.4575	32	43.4041	48	65.44
25	33.685	33	44.8642	49	67.1722
26	34.9939	34	46.2371	50	68.535
27	36.4263	35	47.9673	51	69.7358
28	37.8486	36	49.1138	52	71.2755
29	39.3873	37	49.9081	53	72.6297
30	40.6659	38	51.4831	54	73.7384
31	42.1818	39	53.4168	55	75.2758
32	43.3679	40	54.6594	56	76.848
33	44.9464	41	55.9515	57	78.1727
34	45.9999	42	57.5069	58	79.539
35	47.7277	43	58.9878	59	81.0008
36	48.9209	44	60.5239	60	82.4613
37	50.5137	45	61.3135	61	83.9413
38	51.6971	46	62.8409	62	85.3753
39	53.0611	47	64.2587	63	86.2071
40	54.4294	48	65.5099	64	87.7183
41	55.9907	49	66.9445	{}	{}
42	57.2203	50	68.7831	{}	{}
43	58.5999	51	69.8785	{}	{}
44	60.1512	52	71.1382	{}	{}
45	61.5004	53	72.7719	{}	{}
46	62.6794	54	74.0353	{}	{}
47	64.3027	55	74.9951	{}	{}
48	65.4878	56	76.9364	{}	{}
49	66.8887	57	78.0044	{}	{}
50	68.5412	58	79.3092	{}	{}
51	69.6482	59	81.1819	{}	{}
52	71.1351	60	82.6856	{}	{}
53	72.2208	61	83.6029	{}	{}
54	73.5059	62	85.0425	{}	{}
55	75.0261	63	86.0622	{}	{}
56	77.1763	64	88.253	{}	{}
57	78.3512	{}	{}	{}	{}
58	79.5598	{}	{}	{}	{}
59	80.6751	{}	{}	{}	{}
60	82.175	{}	{}	{}	{}
61	83.8215	{}	{}	{}	{}
62	85.1599	{}	{}	{}	{}
63	86.4961	{}	{}	{}	{}
64	87.7171	{}	{}	{}	{}

==> gamma_fitting_q2_w3.dat <==
%auto-ignore
4	4.21645
5	5.76315
6	7.19932
7	8.49352
8	9.756
9	11.0028
10	11.9254
11	13.0474
12	13.9405
13	14.8788
14	15.8159
15	16.4122
16	17.4314
17	18.0541
18	18.9736
19	19.2038
20	19.9406
21	20.4858
22	21.1298
23	21.8048
24	22.374
25	22.9101
26	23.7407
27	23.5745
28	23.9431
29	24.471
30	25.439
31	25.7057
32	26.5155
33	26.2709
34	26.7854
35	26.9884
36	27.2531
37	27.8844
38	27.785
39	28.0581
40	28.4478
41	29.0556
42	29.623
43	29.6522
44	29.84
45	30.0597
46	30.9423
47	30.8617
48	31.222
49	31.8816
50	31.7772
51	32.4785
52	32.157
53	33.0021
54	32.5966
55	33.4236
56	33.1169
57	32.516
58	33.6344
59	33.7163
60	34.9696
61	35.1868
62	34.9269
63	34.4708
64	35.2837

==> gamma_fitting_q2_w_even.dat <==
%auto-ignore
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
7	5.95031	9	11.4658	13	17.1414	21	28.2462	37	50.4755
8	6.25819	10	12.9205	14	18.6413	22	29.5794	38	51.7686
9	6.76586	11	14.2629	15	19.8228	23	31.1786	39	53.0222
10	6.89575	12	15.5267	16	21.2704	24	32.4514	40	54.3864
11	7.13095	13	16.9031	17	22.5288	25	33.8289	41	56.0784
12	7.33621	14	18.2081	18	24.1717	26	35.2464	42	56.918
13	7.57901	15	19.5012	19	25.4465	27	36.4582	43	59.0378
14	7.67027	16	20.7272	20	26.7048	28	37.8545	44	60.0316
15	7.9159	17	22.1163	21	28.3492	29	39.3619	45	61.3905
16	8.02009	18	23.3154	22	29.503	30	40.8686	46	62.8618
17	8.0526	19	24.6335	23	30.8948	31	42.0404	47	64.3988
18	8.07723	20	25.8729	24	32.6596	32	43.7676	48	65.4279
19	8.16393	21	26.9354	25	33.8529	33	44.6394	49	67.4533
20	8.20414	22	28.2904	26	35.1867	34	46.1578	50	68.5572
21	8.14719	23	29.3898	27	36.9886	35	47.763	51	69.8635
22	8.30536	24	31.0555	28	37.9621	36	48.8824	52	71.264
23	8.42655	25	32.1785	29	39.34	37	50.4102	53	72.5613
24	8.33433	26	33.0681	30	40.9219	38	51.7844	54	74.2948
25	8.38314	27	33.8448	31	42.2384	39	53.3443	55	75.7428
26	8.43373	28	35.8747	32	43.3402	40	54.4043	56	76.7065
27	8.47197	29	36.5946	33	44.8439	41	55.9872	57	78.1503
28	8.53844	30	38.0868	34	45.9553	42	57.3739	58	79.7021
29	8.53979	31	38.5782	35	47.3959	43	58.7929	59	81.0188
30	8.46424	32	39.7337	36	49.0168	44	60.1865	60	82.3578
31	8.53586	33	41.2356	37	50.1932	45	61.6342	61	83.7458
32	8.51746	34	42.4539	38	51.827	46	62.7728	62	84.8848
33	8.51137	35	42.5517	39	53.4588	47	64.1457	63	86.7665
34	8.51202	36	44.2085	40	54.6217	48	65.5155	64	87.7719
35	8.5039	37	45.2886	41	55.8273	49	66.8104	Inf	Inf
36	8.55185	38	47.8378	42	57.4945	50	68.7275	Inf	Inf
37	8.61655	39	48.2626	43	59.056	51	69.6402	Inf	Inf
38	8.57953	40	48.7571	44	60.0783	52	71.022	Inf	Inf
39	8.55404	41	50.6983	45	61.6391	53	72.6219	Inf	Inf
40	8.52454	42	51.2952	46	63.0063	54	74.0246	Inf	Inf
41	8.63553	43	52.1227	47	64.4542	55	75.5243	Inf	Inf
42	8.62361	44	52.9216	48	65.429	56	76.6366	Inf	Inf
43	8.51926	45	55.0716	49	66.8202	57	77.9411	Inf	Inf
44	8.59834	46	54.7527	50	68.2696	58	80.208	Inf	Inf
45	8.59644	47	55.4016	51	69.6511	59	81.0783	Inf	Inf
46	8.59577	48	57.1699	52	71.1637	60	82.5085	Inf	Inf
47	8.57475	49	58.3495	53	72.5033	61	83.4564	Inf	Inf
48	8.55543	50	58.5017	54	73.9227	62	85.2648	Inf	Inf
49	8.58004	51	59.5696	55	75.4482	63	86.3803	Inf	Inf
50	8.60016	52	60.4856	56	77.5963	64	87.7354	Inf	Inf
51	8.61391	53	62.7759	57	77.7419	Inf	Inf	Inf	Inf
52	8.55833	54	62.7215	58	79.5642	Inf	Inf	Inf	Inf
53	8.58018	55	64.0212	59	81.3448	Inf	Inf	Inf	Inf
54	8.61258	56	64.6819	60	82.0268	Inf	Inf	Inf	Inf
55	8.56064	57	65.2428	61	83.8035	Inf	Inf	Inf	Inf
56	8.60192	58	67.6359	62	85.032	Inf	Inf	Inf	Inf
57	8.58819	59	69.0268	63	86.6791	Inf	Inf	Inf	Inf
58	8.55204	60	69.3317	64	87.6185	Inf	Inf	Inf	Inf
59	8.5817	61	69.1471	Inf	Inf	Inf	Inf	Inf	Inf
60	8.56561	62	70.5147	Inf	Inf	Inf	Inf	Inf	Inf
61	8.60705	63	70.6481	Inf	Inf	Inf	Inf	Inf	Inf
62	8.5857	64	72.3658	Inf	Inf	Inf	Inf	Inf	Inf
63	8.59553	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
64	8.55252	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> gamma_fitting_q3.dat <==
%auto-ignore
8	15.6025	16	31.9473	{}	{}
9	17.6368	17	34.3722	33	67.6722
10	19.611	18	36.273	34	69.5654
11	21.7055	19	38.5646	35	71.5634
12	24.0081	20	40.6411	36	74.1729
13	25.7885	21	42.3663	37	75.6986
14	27.9547	22	44.8823	38	78.0692
15	30.0467	23	46.6735	39	79.9494
16	32.3141	24	48.6385	40	82.1264
17	34.2258	25	51.0846	41	84.4921
18	36.3006	26	53.3252	42	86.0218
19	38.362	27	54.9871	43	87.9602
20	40.2777	28	57.0186	44	90.6676
21	42.3377	29	59.3567	45	93.129
22	44.4493	30	61.2326	46	94.7412
23	46.6531	31	63.5768	47	96.7581
24	48.5396	32	65.8379	48	99.144
25	50.646	33	67.1851	49	100.594
26	52.9399	34	69.597	50	102.43
27	55.0227	35	71.2273	51	104.517
28	57.4053	36	73.9364	52	106.284
29	58.781	37	76.0359	53	109.157
30	60.7881	38	77.4202	54	111.43
31	63.3958	39	79.5999	55	112.647
32	65.4139	40	82.673	56	115.028
33	67.9187	41	84.2364	57	116.847
34	69.7299	42	86.022	58	119.573
35	71.3162	43	88.8925	59	121.247
36	73.2237	44	90.1391	60	123.373
37	75.4255	45	91.8874	61	126.283
38	77.2691	46	94.2777	62	127.521
39	79.7643	47	95.9766	63	130.319
40	81.6159	48	98.6153	64	131.794
41	84.1011	49	100.671	{}	{}
42	86.3311	50	103.189	{}	{}
43	89.0705	51	105.028	{}	{}
44	90.3355	52	107.258	{}	{}
45	91.8214	53	109.514	{}	{}
46	94.3681	54	110.632	{}	{}
47	96.5896	55	114.204	{}	{}
48	98.3697	56	115.174	{}	{}
49	100.817	57	117.636	{}	{}
50	102.792	58	119.287	{}	{}
51	104.92	59	120.996	{}	{}
52	107.545	60	123.351	{}	{}
53	109.178	61	125.634	{}	{}
54	110.748	62	127.903	{}	{}
55	112.644	63	130.092	{}	{}
56	114.481	64	131.2	{}	{}
57	117.235	{}	{}	{}	{}
58	119.822	{}	{}	{}	{}
59	121.137	{}	{}	{}	{}
60	123.739	{}	{}	{}	{}
61	124.475	{}	{}	{}	{}
62	128.143	{}	{}	{}	{}
63	129.626	{}	{}	{}	{}
64	132.065	{}	{}	{}	{}

==> gamma_fitting_q3_w3.dat <==
%auto-ignore
4	7.11603
5	9.15323
6	11.0775
7	12.8343
8	14.42
9	16.0528
10	17.2972
11	18.4628
12	19.5149
13	20.8344
14	21.5108
15	22.1201
16	22.6694
17	24.0405
18	24.6708
19	25.0011
20	25.1355
21	27.4158
22	27.0464
23	27.6024
24	28.3138
25	28.4388
26	29.9817
27	28.976
28	29.8848
29	30.3953
30	30.7857
31	30.4249
32	31.2877
33	31.8334
34	31.9313
35	32.4379
36	32.7607
37	32.4637
38	32.2622
39	33.1535
40	33.7368
41	32.1819
42	34.633
43	35.6444
44	34.6167
45	35.0346
46	35.3628
47	35.8042
48	34.8138
49	35.6345
50	35.9154
51	36.3197
52	36.7672
53	36.8947
54	36.7938
55	38.2433
56	37.6935
57	36.8938
58	38.4345
59	37.5202
60	38.7559
61	39.6463
62	38.9493
63	39.1252
64	39.2375


==> gamma_fitting_q3_w_even.dat <==
%auto-ignore
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
7	7.97637	9	17.5084	13	25.8413	21	42.1051	37	76.1545
8	8.12396	10	19.5757	14	28.1059	22	44.9042	38	78.1684
9	8.20086	11	21.3395	15	30.2471	23	46.7312	39	80.3026
10	8.48208	12	23.4513	16	32.3227	24	48.5114	40	81.7454
11	8.60681	13	25.3725	17	34.383	25	50.8536	41	84.357
12	8.46576	14	27.0261	18	36.35	26	52.8593	42	85.5106
13	8.58415	15	29.0269	19	38.2179	27	54.567	43	87.8058
14	8.73057	16	31.2775	20	40.6088	28	57.2956	44	90.6457
15	8.92293	17	33.0966	21	42.6808	29	59.2656	45	92.3529
16	8.88516	18	34.5054	22	44.7562	30	61.236	46	94.3043
17	8.96131	19	36.4549	23	46.8026	31	63.5069	47	97.3021
18	9.08411	20	37.6996	24	48.8212	32	65.1111	48	99.0222
19	8.96838	21	40.4147	25	50.7609	33	67.5086	49	101.002
20	8.94788	22	41.3034	26	53.2132	34	69.5364	50	101.73
21	9.1562	23	43.9343	27	54.8907	35	71.6299	51	104.258
22	9.11793	24	44.2216	28	56.9643	36	73.9627	52	106.89
23	9.06192	25	46.282	29	59.203	37	76.1922	53	109.045
24	9.10442	26	47.9403	30	61.1475	38	78.0095	54	111.725
25	9.00504	27	50.2963	31	63.8289	39	80.3384	55	113.554
26	9.06679	28	50.9454	32	65.3725	40	81.9568	56	116.449
27	9.05457	29	52.4221	33	67.5503	41	83.9942	57	116.44
28	9.14235	30	53.4638	34	69.6285	42	86.2394	58	119.642
29	9.00512	31	55.7695	35	71.6354	43	88.7062	59	122.147
30	9.16129	32	57.2979	36	73.5983	44	90.5149	60	123.316
31	9.10964	33	56.3191	37	75.6406	45	92.0645	61	125.476
32	9.06345	34	60.0799	38	77.8445	46	94.2545	62	127.608
33	9.166	35	61.5728	39	79.8262	47	95.9075	63	129.672
34	9.10185	36	65.1764	40	82.369	48	97.6361	64	132.274
35	9.09554	37	63.4946	41	84.793	49	101.778	Inf	Inf
36	9.02907	38	65.756	42	86.4975	50	103.305	Inf	Inf
37	9.01334	39	68.3724	43	88.4542	51	104.238	Inf	Inf
38	8.97435	40	69.2742	44	90.0325	52	106.654	Inf	Inf
39	8.914	41	69.025	45	92.4181	53	108.543	Inf	Inf
40	9.03695	42	70.9814	46	94.3608	54	111.914	Inf	Inf
41	9.01661	43	74.891	47	97.3596	55	112.756	Inf	Inf
42	8.9041	44	73.9607	48	99.3169	56	115.418	Inf	Inf
43	8.98761	45	74.9209	49	101.026	57	117.852	Inf	Inf
44	8.94243	46	78.1297	50	102.745	58	120.104	Inf	Inf
45	8.9885	47	76.3102	51	105.169	59	121.699	Inf	Inf
46	8.93453	48	76.1046	52	106.475	60	123.201	Inf	Inf
47	8.95008	49	79.6837	53	108.409	61	125.452	Inf	Inf
48	8.89263	50	80.0818	54	111.364	62	127.359	Inf	Inf
49	8.92307	51	81.7546	55	113.733	63	129.532	Inf	Inf
50	8.99316	52	81.3525	56	115.636	64	132.18	Inf	Inf
51	8.86369	53	84.191	57	117.766	Inf	Inf	Inf	Inf
52	8.93377	54	82.9896	58	118.801	Inf	Inf	Inf	Inf
53	8.96174	55	87.1847	59	121.814	Inf	Inf	Inf	Inf
54	8.94133	56	87.4319	60	124.277	Inf	Inf	Inf	Inf
55	8.92698	57	89.3288	61	126.071	Inf	Inf	Inf	Inf
56	8.85404	58	89.5524	62	128.027	Inf	Inf	Inf	Inf
57	8.92576	59	92.7245	63	130.047	Inf	Inf	Inf	Inf
58	8.91627	60	92.7709	64	131.843	Inf	Inf	Inf	Inf
59	8.87853	61	89.7302	Inf	Inf	Inf	Inf	Inf	Inf
60	8.82471	62	95.4986	Inf	Inf	Inf	Inf	Inf	Inf
61	8.89651	63	97.5889	Inf	Inf	Inf	Inf	Inf	Inf
62	8.89767	64	97.5736	Inf	Inf	Inf	Inf	Inf	Inf
63	8.87045	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
64	8.81412	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> gamma_fitting_q4.dat <==
%auto-ignore
8	20.5738	16	42.9107	{}	{}
9	23.594	17	45.8732	33	89.7983
10	26.2334	18	48.416	34	92.8392
11	29.3433	19	51.3377	35	95.1824
12	31.7665	20	54.1479	36	99.0731
13	34.6325	21	56.8478	37	100.999
14	37.1339	22	59.9467	38	103.71
15	40.0989	23	62.374	39	106.611
16	43.0874	24	65.193	40	108.396
17	45.8981	25	67.6504	41	111.592
18	48.447	26	71.1207	42	114.903
19	51.1364	27	73.1139	43	117.466
20	53.5544	28	76.3307	44	120.294
21	56.7312	29	79.0314	45	123.138
22	59.5505	30	82.1396	46	125.923
23	62.2115	31	84.4135	47	129.294
24	64.6727	32	87.0893	48	131.399
25	68.0722	33	90.1572	49	134.875
26	70.3344	34	92.1868	50	136.673
27	73.6109	35	95.5717	51	139.812
28	76.1111	36	99.2981	52	143.749
29	78.6986	37	101.378	53	145.091
30	82.1429	38	104.205	54	148.338
31	84.2738	39	106.958	55	151.364
32	87.3135	40	108.411	56	154.793
33	89.8889	41	111.863	57	156.294
34	93.1527	42	114.716	58	158.796
35	95.2493	43	116.979	59	161.568
36	97.7554	44	120.879	60	165.081
37	100.821	45	123.495	61	167.043
38	104.718	46	125.603	62	170.853
39	106.658	47	129.589	63	171.539
40	109.19	48	132.75	64	175.452
41	112.118	49	133.084	{}	{}
42	114.039	50	137.772	{}	{}
43	117.233	51	139.608	{}	{}
44	121.144	52	142.648	{}	{}
45	122.684	53	146.006	{}	{}
46	125.414	54	148.424	{}	{}
47	128.6	55	150.084	{}	{}
48	131.847	56	153.063	{}	{}
49	134.317	57	155.575	{}	{}
50	136.988	58	159.275	{}	{}
51	138.713	59	162.301	{}	{}
52	142.691	60	164.944	{}	{}
53	145.593	61	166.926	{}	{}
54	147.748	62	171.117	{}	{}
55	150.616	63	172.507	{}	{}
56	154.14	64	176.726	{}	{}
57	155.864	{}	{}	{}	{}
58	159.072	{}	{}	{}	{}
59	161.587	{}	{}	{}	{}
60	163.895	{}	{}	{}	{}
61	167.533	{}	{}	{}	{}
62	170.732	{}	{}	{}	{}
63	171.148	{}	{}	{}	{}
64	175.672	{}	{}	{}	{}

==> gamma_fitting_q4_w3.dat <==
%auto-ignore
4	9.57165
5	12.3
6	14.6739
7	17.0056
8	18.411
9	20.4114
10	21.4701
11	23.1419
12	23.5026
13	24.8743
14	25.5361
15	26.9762
16	27.2642
17	27.07
18	29.0181
19	28.9988
20	29.403
21	28.6742
22	30.9506
23	30.7961
24	30.8973
25	30.9492
26	32.356
27	31.5025
28	33.2912
29	33.0257
30	33.0403
31	33.499
32	33.5813
33	34.3125
34	35.6743
35	36.1382
36	35.0339
37	35.3677
38	36.1115
39	36.0674
40	36.963
41	37.6908
42	36.0018
43	35.9317
44	36.3847
45	37.152
46	37.691
47	38.6582
48	37.3908
49	38.761
50	38.9202
51	39.2388
52	38.759
53	39.3303
54	40.5906
55	38.3068
56	40.2721
57	39.8713
58	40.8602
59	39.9176
60	40.6208
61	40.5745
62	40.2021
63	40.8367
64	41.8962

==> gamma_fitting_q4_w_even.dat <==
%auto-ignore
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
7	8.90731	9	23.3816	13	34.8523	21	57.3016	37	100.757
8	8.84136	10	26.0851	14	37.4857	22	59.1976	38	103.782
9	9.08985	11	28.7004	15	40.1815	23	62.7581	39	106.34
10	8.84495	12	31.1695	16	42.7132	24	65.0234	40	110.155
11	8.99395	13	34.2704	17	45.8993	25	68.2234	41	112.568
12	8.93235	14	35.011	18	48.5843	26	70.739	42	115.401
13	9.26113	15	38.4068	19	51.6764	27	73.5409	43	118.231
14	9.12449	16	40.8993	20	53.7901	28	76.1088	44	119.741
15	9.16313	17	42.802	21	56.8029	29	78.547	45	122.554
16	9.20567	18	44.6984	22	59.4857	30	82.1764	46	125.788
17	9.20333	19	47.5207	23	62.6661	31	84.7503	47	128.406
18	9.36546	20	48.7598	24	64.613	32	86.9654	48	132.004
19	9.35105	21	50.9224	25	67.6326	33	89.5253	49	135.109
20	9.46541	22	53.8594	26	70.7338	34	92.6921	50	136.016
21	9.36912	23	54.3648	27	73.2718	35	94.7297	51	141.527
22	9.31547	24	57.9203	28	75.7148	36	98.8379	52	142.25
23	9.24256	25	58.0808	29	78.9711	37	101.248	53	144.618
24	9.38739	26	58.0345	30	81.3201	38	104.274	54	147.491
25	9.15548	27	63.5083	31	84.4005	39	105.903	55	150.831
26	9.35657	28	66.2371	32	87.78	40	108.599	56	153.415
27	9.32728	29	66.614	33	89.6022	41	111.9	57	157.316
28	9.29074	30	65.4341	34	93.3978	42	114.728	58	159.836
29	9.127	31	69.7182	35	95.3496	43	117.747	59	161.779
30	9.17164	32	67.106	36	98.65	44	119.289	60	164.581
31	9.18495	33	75.0811	37	101.512	45	123.062	61	166.633
32	9.27361	34	76.6154	38	103.661	46	126.24	62	169.712
33	9.34841	35	78.0183	39	106.527	47	127.845	63	174.479
34	9.30774	36	77.402	40	109.526	48	131.4	64	176.348
35	9.2404	37	76.2225	41	112.299	49	135.546	Inf	Inf
36	9.22269	38	78.0568	42	114.469	50	137.189	Inf	Inf
37	9.25963	39	79.1678	43	117.606	51	139.484	Inf	Inf
38	9.14381	40	83.8041	44	120.316	52	143.186	Inf	Inf
39	9.12306	41	83.539	45	122.39	53	146.171	Inf	Inf
40	9.22754	42	83.8565	46	125.22	54	147.912	Inf	Inf
41	9.14583	43	89.2193	47	128.576	55	149.773	Inf	Inf
42	9.15801	44	86.8765	48	132.683	56	153.498	Inf	Inf
43	9.1758	45	94.5751	49	134.978	57	155.177	Inf	Inf
44	9.09607	46	91.0436	50	137.287	58	158.035	Inf	Inf
45	9.10696	47	89.8303	51	139.462	59	161.871	Inf	Inf
46	9.13777	48	93.4516	52	142.641	60	164.003	Inf	Inf
47	9.15163	49	94.0653	53	145.717	61	167.961	Inf	Inf
48	9.06615	50	93.7273	54	147.408	62	169.444	Inf	Inf
49	9.02432	51	96.8958	55	151.981	63	172.566	Inf	Inf
50	9.01267	52	101.44	56	152.678	64	175.157	Inf	Inf
51	9.03034	53	97.5357	57	156.396	Inf	Inf	Inf	Inf
52	9.03132	54	99.1744	58	158.615	Inf	Inf	Inf	Inf
53	9.0055	55	101.802	59	163.617	Inf	Inf	Inf	Inf
54	9.02453	56	103.297	60	164.787	Inf	Inf	Inf	Inf
55	8.99178	57	105.335	61	167.673	Inf	Inf	Inf	Inf
56	8.99517	58	102.931	62	170.04	Inf	Inf	Inf	Inf
57	8.9626	59	108.581	63	171.177	Inf	Inf	Inf	Inf
58	9.01458	60	108.065	64	175.276	Inf	Inf	Inf	Inf
59	8.9668	61	104.674	Inf	Inf	Inf	Inf	Inf	Inf
60	8.94979	62	113.489	Inf	Inf	Inf	Inf	Inf	Inf
61	8.9737	63	112.335	Inf	Inf	Inf	Inf	Inf	Inf
62	8.93079	64	113.147	Inf	Inf	Inf	Inf	Inf	Inf
63	8.90625	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
64	9.00323	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> gamma_fitting_q8.dat <==
%auto-ignore
8	40.9122	16	80.0222	{}	{}
9	44.6416	17	86.6144	33	160.367
10	49.4431	18	94.9161	34	174.67
11	54.3385	19	99.0305	35	173.781
12	63.7683	20	104.568	36	184.148
13	68.3321	21	108.117	37	179.248
14	71.2345	22	108.26	38	195.763
15	77.486	23	117.131	39	186.938
16	79.5345	24	121.783	40	206.35
17	90.056	25	124.691	41	214.599
18	90.1872	26	135.78	42	218.331
19	100.138	27	134.737	43	217.189
20	100.981	28	141.243	44	218.319
21	106.079	29	144.047	45	232.187
22	110.273	30	146.601	46	215.096
23	115.547	31	152.271	47	223.392
24	122.914	32	154.307	48	236.772
25	125.562	33	159.411	49	239.055
26	131.71	34	179.897	50	245.687
27	141.073	35	179.016	51	252.084
28	138.261	36	178.671	52	267.613
29	140.446	37	188.732	53	249.288
30	148.844	38	192.737	54	258.014
31	158.876	39	200.662	55	271.609
32	154.077	40	200.959	56	272.536
33	165.603	41	208.685	57	276.034
34	170.477	42	199.782	58	279.228
35	181.604	43	220.913	59	281.996
36	177.731	44	225.558	60	288.907
37	191.645	45	227.402	61	304.708
38	195.383	46	216.59	62	290.145
39	190.34	47	239.362	63	321.087
40	198.535	48	234.076	64	306.803
41	207.75	49	230.206	{}	{}
42	199.558	50	244.851	{}	{}
43	222.625	51	245.149	{}	{}
44	206.657	52	241.811	{}	{}
45	218.686	53	250.42	{}	{}
46	220.388	54	263.08	{}	{}
47	234.622	55	265.769	{}	{}
48	236.772	56	262.033	{}	{}
49	248.756	57	277.691	{}	{}
50	249.773	58	266.306	{}	{}
51	242.136	59	296.406	{}	{}
52	249.421	60	311.446	{}	{}
53	245.55	61	298.581	{}	{}
54	251.454	62	294.124	{}	{}
55	255.876	63	310.492	{}	{}
56	276.737	64	291.587	{}	{}
57	264.287	{}	{}	{}	{}
58	279.082	{}	{}	{}	{}
59	288.876	{}	{}	{}	{}
60	275.507	{}	{}	{}	{}
61	299.696	{}	{}	{}	{}
62	311.595	{}	{}	{}	{}
63	294.594	{}	{}	{}	{}
64	308.793	{}	{}	{}	{}

==> gamma_fitting_q8_w3.dat <==
%auto-ignore
4	18.7289
5	23.3923
6	25.3747
7	25.5915
8	27.3959
9	28.686
10	28.4637
11	27.3102
12	28.0517
13	30.4459
14	29.7758
15	30.9066
16	31.2766
17	32.4818
18	31.7268
19	32.0074
20	33.8486
21	32.8441
22	34.1578
23	33.0149
24	36.0556
25	34.1597
26	34.9702
27	35.2137
28	34.6149
29	34.7835
30	36.723
31	37.0223
32	35.0518
33	35.9994
34	37.7818
35	37.2049
36	37.6824
37	37.1611
38	39.1171
39	37.074
40	36.996
41	38.8615
42	39.2071
43	39.6185
44	39.3777
45	39.0603
46	40.0495
47	39.6945
48	39.593
49	40.68
50	38.9542
51	39.0968
52	39.8483
53	40.1009
54	40.5335
55	41.1326
56	41.0159
57	41.3462
58	40.746
59	41.937
60	42.3202
61	42.7067
62	42.4653
63	42.0175
64	43.3241


==> gamma_fitting_q8_w_even.dat <==
%auto-ignore
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
7	10.0421	9	42.971	13	65.692	21	108.139	37	192.58
8	9.91441	10	50.1166	14	72.6582	22	112.982	38	196.274
9	9.66082	11	51.0274	15	77.8674	23	117.354	39	197.614
10	9.35355	12	57.4178	16	82.8546	24	120.239	40	207.625
11	9.54107	13	61.0289	17	89.203	25	125.18	41	197.597
12	9.33374	14	61.3603	18	89.8314	26	134.352	42	210.082
13	9.43661	15	65.5968	19	100.001	27	142.484	43	217.004
14	9.56558	16	64.4103	20	103.524	28	138.609	44	208.242
15	9.56627	17	66.8072	21	104.55	29	138.66	45	212.043
16	9.69966	18	71.5193	22	111.316	30	144.554	46	237.078
17	9.57388	19	72.8587	23	112.329	31	162.874	47	241.304
18	9.60954	20	74.2169	24	122.794	32	169.092	48	237.455
19	9.51308	21	75.478	25	122.864	33	169.76	49	231.423
20	9.64604	22	81.6644	26	129.379	34	165.045	50	247.451
21	9.70596	23	78.2177	27	136.686	35	176.821	51	254.97
22	9.764	24	83.9633	28	133.968	36	173.671	52	253.425
23	9.65865	25	78.4324	29	142.876	37	189.186	53	264.432
24	9.51342	26	83.3521	30	150.865	38	185.407	54	266.678
25	9.55082	27	86.0913	31	161.369	39	194.49	55	275.789
26	9.54446	28	91.0984	32	162.787	40	207.287	56	269.336
27	9.6182	29	85.4908	33	165.581	41	208.589	57	289.295
28	9.5485	30	90.8564	34	165.827	42	198.383	58	269.157
29	9.46559	31	91.3257	35	170.445	43	211.088	59	287.232
30	9.37878	32	89.5849	36	186.642	44	206.922	60	282.283
31	9.53961	33	95.085	37	181.106	45	224.873	61	295.909
32	9.43136	34	98.2981	38	197.905	46	213.873	62	315.18
33	9.40007	35	93.9444	39	184.865	47	244.679	63	295.474
34	9.47791	36	94.4898	40	205.049	48	235.797	64	299.962
35	9.36538	37	98.5205	41	212.129	49	240.807	Inf	Inf
36	9.29907	38	98.4524	42	213.03	50	241.326	Inf	Inf
37	9.30268	39	97.1485	43	221.427	51	243.591	Inf	Inf
38	9.26849	40	99.3005	44	220.562	52	258.277	Inf	Inf
39	9.29325	41	104.099	45	228.461	53	261.982	Inf	Inf
40	9.34187	42	111.443	46	224.856	54	265.643	Inf	Inf
41	9.21821	43	114.929	47	238.587	55	272.817	Inf	Inf
42	9.22224	44	116.619	48	247.906	56	265.657	Inf	Inf
43	9.18818	45	108.822	49	256.737	57	264.333	Inf	Inf
44	9.37068	46	120.539	50	251.773	58	300.701	Inf	Inf
45	9.20591	47	117.467	51	254.337	59	301.068	Inf	Inf
46	9.20358	48	116.439	52	260.626	60	299.275	Inf	Inf
47	9.22052	49	114.809	53	263.303	61	295.898	Inf	Inf
48	9.13087	50	119.365	54	258.329	62	309.689	Inf	Inf
49	9.16125	51	125.564	55	263.212	63	295.31	Inf	Inf
50	9.10084	52	118.427	56	275.291	64	291.098	Inf	Inf
51	9.25091	53	125.511	57	277.775	Inf	Inf	Inf	Inf
52	9.1746	54	123.542	58	279.398	Inf	Inf	Inf	Inf
53	9.07018	55	126.526	59	271.05	Inf	Inf	Inf	Inf
54	9.13382	56	120.851	60	286.746	Inf	Inf	Inf	Inf
55	9.07244	57	127.142	61	288.521	Inf	Inf	Inf	Inf
56	9.07628	58	126.784	62	286.63	Inf	Inf	Inf	Inf
57	9.12828	59	125.362	63	304.605	Inf	Inf	Inf	Inf
58	9.03108	60	122.689	64	301.402	Inf	Inf	Inf	Inf
59	9.0947	61	126.842	Inf	Inf	Inf	Inf	Inf	Inf
60	9.0377	62	134.365	Inf	Inf	Inf	Inf	Inf	Inf
61	9.06629	63	131.757	Inf	Inf	Inf	Inf	Inf	Inf
62	9.01226	64	129.389	Inf	Inf	Inf	Inf	Inf	Inf
63	9.03508	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
64	8.96815	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w15_q1.dat <==
%auto-ignore
0.08	0	8.40779e-19	0.0857143	0	9.66197e-26	0.0793651	0	6.3584e-48
0.12	0	6.70477e-16	0.114286	0	8.20913e-23	0.0952381	0	1.58328e-44
0.16	0	7.67668e-14	0.142857	0	1.53598e-20	0.111111	0	1.17764e-41
0.2	0	3.03456e-12	0.171429	0	1.10361e-18	0.126984	0	3.61727e-39
0.24	0	6.12174e-11	0.2	0	4.09645e-17	0.142857	0	5.6545e-37
0.28	1e-05	7.76338e-10	0.228571	0	9.37668e-16	0.15873	0	5.18807e-35
0.32	2e-05	7.00915e-09	0.257143	0	1.48367e-14	0.174603	0	3.09317e-33
0.36	1e-05	4.88176e-08	0.285714	0	1.75444e-13	0.190476	0	1.29186e-31
0.4	4e-05	2.77068e-07	0.314286	0	1.63909e-12	0.206349	0	4.00146e-30
0.44	7e-05	1.33251e-06	0.342857	0	1.26058e-11	0.222222	0	9.60884e-29
0.48	0.00014	5.58942e-06	0.371429	0	8.23339e-11	0.238095	0	1.85285e-27
0.52	0.00024	2.09021e-05	0.4	0	4.67907e-10	0.253968	0	2.95147e-26
0.56	0.00054	7.08831e-05	0.428571	0	2.35862e-09	0.269841	0	3.97492e-25
0.6	0.00101	0.000220947	0.457143	1e-05	1.07103e-08	0.285714	0	4.61372e-24
0.64	0.00186	0.000639966	0.485714	2e-05	4.43702e-08	0.301587	0	4.69022e-23
0.68	0.00393	0.00173786	0.514286	0	1.69469e-07	0.31746	0	4.23315e-22
0.72	0.00793	0.00445726	0.542857	0	6.02021e-07	0.333333	0	3.43168e-21
0.76	0.0158	0.0108642	0.571429	2e-05	2.00396e-06	0.349206	0	2.52384e-20
0.8	0.03143	0.0252975	0.6	6e-05	6.29042e-06	0.365079	0	1.6986e-19
0.84	0.06277	0.0565255	0.628571	0.00014	1.87221e-05	0.380952	0	1.05408e-18
0.88	0.12741	0.121664	0.657143	0.00023	5.30849e-05	0.396825	0	6.0714e-18
0.92	0.25277	0.253094	0.685714	0.0005	0.000143986	0.412698	0	3.26495e-17
0.96	0.50069	0.510339	0.714286	0.00107	0.000374954	0.428571	0	1.64773e-16
1	1	1	0.742857	0.00219	0.000940439	0.444444	0	7.84023e-16
{}	{}	{}	0.771429	0.00391	0.00227829	0.460317	0	3.53179e-15
{}	{}	{}	0.8	0.00796	0.00534455	0.47619	0	1.51182e-14
{}	{}	{}	0.828571	0.01549	0.012168	0.492063	0	6.17013e-14
{}	{}	{}	0.857143	0.02997	0.0269407	0.507937	0	2.40822e-13
{}	{}	{}	0.885714	0.06141	0.0581141	0.52381	0	9.01359e-13
{}	{}	{}	0.914286	0.12511	0.122336	0.539683	0	3.24329e-12
{}	{}	{}	0.942857	0.25159	0.251695	0.555556	0	1.12449e-11
{}	{}	{}	0.971429	0.50157	0.506808	0.571429	0	3.76452e-11
{}	{}	{}	1	1	1	0.587302	0	1.21923e-10
{}	{}	{}	{}	{}	{}	0.603175	0	3.82694e-10
{}	{}	{}	{}	{}	{}	0.619048	0	1.16604e-09
{}	{}	{}	{}	{}	{}	0.634921	0	3.45399e-09
{}	{}	{}	{}	{}	{}	0.650794	0	9.96059e-09
{}	{}	{}	{}	{}	{}	0.666667	0	2.80004e-08
{}	{}	{}	{}	{}	{}	0.68254	0	7.68211e-08
{}	{}	{}	{}	{}	{}	0.698413	1e-05	2.0593e-07
{}	{}	{}	{}	{}	{}	0.714286	0	5.39927e-07
{}	{}	{}	{}	{}	{}	0.730159	0	1.38595e-06
{}	{}	{}	{}	{}	{}	0.746032	1e-05	3.48624e-06
{}	{}	{}	{}	{}	{}	0.761905	2e-05	8.60066e-06
{}	{}	{}	{}	{}	{}	0.777778	8e-05	2.08266e-05
{}	{}	{}	{}	{}	{}	0.793651	9e-05	4.9539e-05
{}	{}	{}	{}	{}	{}	0.809524	0.00021	0.00011583
{}	{}	{}	{}	{}	{}	0.825397	0.00063	0.0002664
{}	{}	{}	{}	{}	{}	0.84127	0.00095	0.000603054
{}	{}	{}	{}	{}	{}	0.857143	0.00188	0.00134445
{}	{}	{}	{}	{}	{}	0.873016	0.00395	0.00295356
{}	{}	{}	{}	{}	{}	0.888889	0.00785	0.00639715
{}	{}	{}	{}	{}	{}	0.904762	0.01546	0.0136674
{}	{}	{}	{}	{}	{}	0.920635	0.03136	0.0288173
{}	{}	{}	{}	{}	{}	0.936508	0.06195	0.0599903
{}	{}	{}	{}	{}	{}	0.952381	0.1242	0.123355
{}	{}	{}	{}	{}	{}	0.968254	0.24998	0.250644
{}	{}	{}	{}	{}	{}	0.984127	0.50124	0.503445
{}	{}	{}	{}	{}	{}	1	1	1

==> phi_fitting_w15_q122.dat <==
%auto-ignore
0.117647	0.01563	0.00043658	0.1	0.00014	2.11056e-13	0.08	0	8.41041e-19
0.176471	0.02255	0.00189082	0.15	0.00016	3.60132e-11	0.12	0	6.70652e-16
0.235294	0.03089	0.00534953	0.2	0.00021	1.38081e-09	0.16	0	7.67842e-14
0.294118	0.04116	0.0119854	0.25	0.00035	2.33629e-08	0.2	0	3.03516e-12
0.352941	0.05385	0.0231687	0.3	0.00052	2.35612e-07	0.24	0	6.12282e-11
0.411765	0.07128	0.0404502	0.35	0.00057	1.6626e-06	0.28	1e-05	7.7646e-10
0.470588	0.0905	0.0655491	0.4	0.001	9.03381e-06	0.32	2e-05	7.01013e-09
0.529412	0.12093	0.100343	0.45	0.00126	4.02031e-05	0.36	1e-05	4.88238e-08
0.588235	0.15666	0.146861	0.5	0.00212	0.000152849	0.4	4e-05	2.771e-07
0.647059	0.20631	0.207274	0.55	0.0033	0.000511612	0.44	7e-05	1.33265e-06
0.705882	0.2733	0.283892	0.6	0.00611	0.00154146	0.48	0.00014	5.58993e-06
0.764706	0.3655	0.379159	0.65	0.01042	0.00425172	0.52	0.00024	2.09038e-05
0.823529	0.47988	0.495647	0.7	0.01993	0.0108774	0.56	0.00054	7.08881e-05
0.882353	0.62051	0.636051	0.75	0.03651	0.0260811	0.6	0.00101	0.000220961
0.941176	0.79111	0.80319	0.8	0.06919	0.0591027	0.64	0.00186	0.000640001
1	1	1	0.85	0.13239	0.127451	0.68	0.00393	0.00173795
Inf	Inf	Inf	0.9	0.25941	0.263025	0.72	0.00793	0.00445744
Inf	Inf	Inf	0.95	0.51207	0.521955	0.76	0.0158	0.0108646
Inf	Inf	Inf	1	1	1	0.8	0.03143	0.0252982
Inf	Inf	Inf	Inf	Inf	Inf	0.84	0.06277	0.0565267
Inf	Inf	Inf	Inf	Inf	Inf	0.88	0.12741	0.121666
Inf	Inf	Inf	Inf	Inf	Inf	0.92	0.25277	0.253096
Inf	Inf	Inf	Inf	Inf	Inf	0.96	0.50069	0.510341
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w15_q3.dat <==
%auto-ignore
0.08	0	9.22923e-57	0.0857143	0	8.95044e-77	0.0793651	0	7.92997e-144
0.12	0	9.13391e-48	0.114286	0	7.19501e-68	0.0952381	0	1.57259e-133
0.16	0	2.20323e-41	0.142857	0	5.81341e-61	0.111111	0	7.99642e-125
0.2	0	1.96624e-36	0.171429	0	2.55969e-55	0.126984	0	2.78368e-117
0.24	0	2.18047e-32	0.2	0	1.51327e-50	0.142857	0	1.24994e-110
0.28	0	5.73427e-29	0.228571	0	2.05766e-46	0.15873	0	1.1157e-104
0.32	0	5.25961e-26	0.257143	0	9.10632e-43	0.174603	0	2.6951e-99
0.36	0	2.15795e-23	0.285714	0	1.66255e-39	0.190476	0	2.21255e-94
0.4	0	4.69386e-21	0.314286	0	1.48285e-36	0.206349	0	7.33884e-90
0.44	0	6.11004e-19	0.342857	0	7.32031e-34	0.222222	0	1.12505e-85
0.48	0	5.20529e-17	0.371429	0	2.19912e-31	0.238095	0	8.86796e-82
0.52	0	3.10629e-15	0.4	0	4.32771e-29	0.253968	0	3.91648e-78
0.56	0	1.3689e-13	0.428571	0	5.91465e-27	0.269841	0	1.03972e-74
0.6	0	4.64538e-12	0.457143	0	5.8846e-25	0.285714	0	1.7586e-71
0.64	0	1.25559e-10	0.485714	0	4.42944e-23	0.301587	0	1.9899e-68
0.68	0	2.7787e-09	0.514286	0	2.60427e-21	0.31746	0	1.56974e-65
0.72	0	5.15153e-08	0.542857	0	1.22838e-19	0.333333	0	8.94227e-63
0.76	1e-05	8.1555e-07	0.571429	0	4.75462e-18	0.349206	0	3.79187e-60
0.8	7e-05	1.12053e-05	0.6	0	1.53962e-16	0.365079	0	1.2287e-57
0.84	0.00021	0.000135476	0.628571	0	4.24071e-15	0.380952	0	3.11294e-55
0.88	0.00184	0.00145861	0.657143	0	1.00796e-13	0.396825	0	6.29155e-53
0.92	0.01526	0.0141295	0.685714	0	2.0935e-12	0.412698	0	1.03254e-50
0.96	0.12398	0.124262	0.714286	0	3.84163e-11	0.428571	0	1.39779e-48
1	1	1	0.742857	0	6.28914e-10	0.444444	0	1.58289e-46
{}	{}	{}	0.771429	0	9.26492e-09	0.460317	0	1.51836e-44
{}	{}	{}	0.8	0	1.23766e-07	0.47619	0	1.24767e-42
{}	{}	{}	0.828571	0	1.50956e-06	0.492063	0	8.87235e-41
{}	{}	{}	0.857143	1e-05	1.6915e-05	0.507937	0	5.51029e-39
{}	{}	{}	0.885714	0.00025	0.000175097	0.52381	0	3.01389e-37
{}	{}	{}	0.914286	0.00195	0.0016829	0.539683	0	1.46283e-35
{}	{}	{}	0.942857	0.01497	0.0150867	0.555556	0	6.34427e-34
{}	{}	{}	0.971429	0.12667	0.126675	0.571429	0	2.47426e-32
{}	{}	{}	1	1	1	0.587302	0	8.72796e-31
{}	{}	{}	{}	{}	{}	0.603175	0	2.79969e-29
{}	{}	{}	{}	{}	{}	0.619048	0	8.20691e-28
{}	{}	{}	{}	{}	{}	0.634921	0	2.20854e-26
{}	{}	{}	{}	{}	{}	0.650794	0	5.47923e-25
{}	{}	{}	{}	{}	{}	0.666667	0	1.25813e-23
{}	{}	{}	{}	{}	{}	0.68254	0	2.68352e-22
{}	{}	{}	{}	{}	{}	0.698413	0	5.33495e-21
{}	{}	{}	{}	{}	{}	0.714286	0	9.9169e-20
{}	{}	{}	{}	{}	{}	0.730159	0	1.72871e-18
{}	{}	{}	{}	{}	{}	0.746032	0	2.83382e-17
{}	{}	{}	{}	{}	{}	0.761905	0	4.37974e-16
{}	{}	{}	{}	{}	{}	0.777778	0	6.39743e-15
{}	{}	{}	{}	{}	{}	0.793651	0	8.85187e-14
{}	{}	{}	{}	{}	{}	0.809524	0	1.1627e-12
{}	{}	{}	{}	{}	{}	0.825397	0	1.45272e-11
{}	{}	{}	{}	{}	{}	0.84127	0	1.72984e-10
{}	{}	{}	{}	{}	{}	0.857143	0	1.96662e-09
{}	{}	{}	{}	{}	{}	0.873016	0	2.13826e-08
{}	{}	{}	{}	{}	{}	0.888889	0	2.22704e-07
{}	{}	{}	{}	{}	{}	0.904762	1e-05	2.22528e-06
{}	{}	{}	{}	{}	{}	0.920635	3e-05	2.13625e-05
{}	{}	{}	{}	{}	{}	0.936508	0.00034	0.000197301
{}	{}	{}	{}	{}	{}	0.952381	0.00181	0.00175541
{}	{}	{}	{}	{}	{}	0.968254	0.01474	0.0150639
{}	{}	{}	{}	{}	{}	0.984127	0.1248	0.124829
{}	{}	{}	{}	{}	{}	1	1	1


==> phi_fitting_w15_q322.dat <==
%auto-ignore
0.117647	0	1.10755e-32	0.1	0	2.25028e-41	0.08	0	9.21547e-57
0.176471	0	1.25546e-26	0.15	0	3.23558e-34	0.12	0	9.12248e-48
0.235294	0	2.48024e-22	0.2	0	3.87643e-29	0.16	0	2.20084e-41
0.294118	0	5.32709e-19	0.25	0	3.36983e-25	0.2	0	1.96437e-36
0.352941	0	2.81144e-16	0.3	0	5.57376e-22	0.24	0	2.17864e-32
0.411765	0	5.63274e-14	0.35	0	2.9335e-19	0.28	0	5.72996e-29
0.470588	0	5.55419e-12	0.4	0	6.67772e-17	0.32	0	5.25607e-26
0.529412	0	3.18688e-10	0.45	0	8.01427e-15	0.36	0	2.15665e-23
0.588235	0	1.19294e-08	0.5	0	5.80502e-13	0.4	0	4.69132e-21
0.647059	0	3.1608e-07	0.55	0	2.79463e-11	0.44	0	6.10708e-19
0.705882	2e-05	6.29589e-06	0.6	0	9.60162e-10	0.48	0	5.20303e-17
0.764706	0.00028	9.86873e-05	0.65	0	2.48511e-08	0.52	0	3.10509e-15
0.823529	0.00182	0.00126138	0.7	0	5.05338e-07	0.56	0	1.36843e-13
0.882353	0.01538	0.0135224	0.75	3e-05	8.34679e-06	0.6	0	4.64398e-12
0.941176	0.12394	0.124379	0.8	0.00028	0.000115034	0.64	0	1.25526e-10
1	1	1	0.85	0.00218	0.00135219	0.68	0	2.77807e-09
Inf	Inf	Inf	0.9	0.0152	0.0138058	0.72	0	5.15053e-08
Inf	Inf	Inf	0.95	0.12396	0.124312	0.76	1e-05	8.15418e-07
Inf	Inf	Inf	1	1	1	0.8	7e-05	1.12038e-05
Inf	Inf	Inf	Inf	Inf	Inf	0.84	0.00021	0.000135462
Inf	Inf	Inf	Inf	Inf	Inf	0.88	0.00184	0.0014585
Inf	Inf	Inf	Inf	Inf	Inf	0.92	0.01526	0.0141288
Inf	Inf	Inf	Inf	Inf	Inf	0.96	0.12398	0.124259
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w31_q1.dat <==
%auto-ignore
0.0444444	0	8.33786e-42	0.0363636	0	2.78685e-54	0.047619	0	1.63521e-57
0.0666667	0	1.86492e-36	0.0545455	0	9.93439e-48	0.0634921	0	3.79682e-52
0.0888889	0	1.16484e-32	0.0727273	0	4.42465e-43	0.0793651	0	5.51433e-48
0.111111	0	1.02416e-29	0.0909091	0	1.78533e-39	0.0952381	0	1.38725e-44
0.133333	0	2.60538e-27	0.109091	0	1.57727e-36	0.111111	0	1.04081e-41
0.155556	0	2.81642e-25	0.127273	0	4.88508e-34	0.126984	0	3.22106e-39
0.177778	0	1.62733e-23	0.145455	0	7.02495e-32	0.142857	0	5.0686e-37
0.2	0	5.82743e-22	0.163636	0	5.62255e-30	0.15873	0	4.67813e-35
0.222222	0	1.43079e-20	0.181818	0	2.83455e-28	0.174603	0	2.80413e-33
0.244444	0	2.58867e-19	0.2	0	9.83171e-27	0.190476	0	1.17688e-31
0.266667	0	3.63984e-18	0.218182	0	2.50421e-25	0.206349	0	3.66176e-30
0.288889	0	4.14139e-17	0.236364	0	4.92158e-24	0.222222	0	8.82982e-29
0.311111	0	3.93467e-16	0.254545	0	7.75597e-23	0.238095	0	1.70925e-27
0.333333	0	3.20024e-15	0.272727	0	1.01044e-21	0.253968	0	2.73262e-26
0.355556	0	2.27346e-14	0.290909	0	1.11534e-20	0.269841	0	3.69275e-25
0.377778	0	1.43402e-13	0.309091	0	1.06429e-19	0.285714	0	4.3e-24
0.4	0	8.1412e-13	0.327273	0	8.92686e-19	0.301587	0	4.3846e-23
0.422222	0	4.20763e-12	0.345455	0	6.674e-18	0.31746	0	3.96873e-22
0.444444	0	1.99889e-11	0.363636	0	4.50038e-17	0.333333	0	3.22616e-21
0.466667	0	8.80063e-11	0.381818	0	2.7648e-16	0.349206	0	2.37891e-20
0.488889	0	3.61649e-10	0.4	0	1.56097e-15	0.365079	0	1.60506e-19
0.511111	0	1.39564e-09	0.418182	0	8.16024e-15	0.380952	0	9.9842e-19
0.533333	0	5.08503e-09	0.436364	0	3.9759e-14	0.396825	0	5.76401e-18
0.555556	0	1.75747e-08	0.454545	0	1.81589e-13	0.412698	0	3.10649e-17
0.577778	0	5.78572e-08	0.472727	0	7.81392e-13	0.428571	0	1.57109e-16
0.6	1e-05	1.82093e-07	0.490909	0	3.18219e-12	0.444444	0	7.49086e-16
0.622222	0	5.49692e-07	0.509091	0	1.23141e-11	0.460317	0	3.38107e-15
0.644444	3e-05	1.59627e-06	0.527273	0	4.54414e-11	0.47619	0	1.45006e-14
0.666667	1e-05	4.47089e-06	0.545455	0	1.60427e-10	0.492063	0	5.92901e-14
0.688889	9e-05	1.21064e-05	0.563636	0	5.43422e-10	0.507937	0	2.31824e-13
0.711111	9e-05	3.17614e-05	0.581818	0	1.77082e-09	0.52381	0	8.69184e-13
0.733333	0.00023	8.08897e-05	0.6	0	5.56444e-09	0.539683	0	3.13277e-12
0.755556	0.00039	0.000200339	0.618182	0	1.68976e-08	0.555556	0	1.08794e-11
0.777778	0.00086	0.000483304	0.636364	0	4.96869e-08	0.571429	0	3.64794e-11
0.8	0.00217	0.00113736	0.654545	0	1.41731e-07	0.587302	0	1.1833e-10
0.822222	0.0039	0.00261454	0.672727	0	3.92836e-07	0.603175	0	3.71971e-10
0.844444	0.00793	0.00587826	0.690909	1e-05	1.05962e-06	0.619048	0	1.13502e-09
0.866667	0.01575	0.0129409	0.709091	1e-05	2.78546e-06	0.634921	0	3.36691e-09
0.888889	0.03089	0.0279254	0.727273	1e-05	7.1452e-06	0.650794	0	9.72295e-09
0.911111	0.06283	0.0591273	0.745455	6e-05	1.79073e-05	0.666667	0	2.73694e-08
0.933333	0.12516	0.122949	0.763636	0.00011	4.38964e-05	0.68254	1e-05	7.51894e-08
0.955556	0.2518	0.251293	0.781818	0.00022	0.000105357	0.698413	0	2.01817e-07
0.977778	0.4997	0.505241	0.8	0.00042	0.000247833	0.714286	1e-05	5.29811e-07
1	1	1	0.818182	0.00094	0.000571879	0.730159	0	1.36167e-06
{}	{}	{}	0.836364	0.00198	0.00129559	0.746032	1e-05	3.42929e-06
{}	{}	{}	0.854545	0.00396	0.00288398	0.761905	1e-05	8.47019e-06
{}	{}	{}	0.872727	0.00787	0.00631249	0.777778	7e-05	2.05345e-05
{}	{}	{}	0.890909	0.01617	0.0135955	0.793651	0.0001	4.88995e-05
{}	{}	{}	0.909091	0.0311	0.0288307	0.809524	0.00023	0.000114463
{}	{}	{}	0.927273	0.06267	0.0602354	0.825397	0.00042	0.000263542
{}	{}	{}	0.945455	0.12446	0.124061	0.84127	0.00083	0.000597223
{}	{}	{}	0.963636	0.25213	0.252023	0.857143	0.00184	0.00133285
{}	{}	{}	0.981818	0.50223	0.505232	0.873016	0.00396	0.0029311
{}	{}	{}	1	1	1	0.888889	0.00769	0.00635493
{}	{}	{}	{}	{}	{}	0.904762	0.01603	0.0135908
{}	{}	{}	{}	{}	{}	0.920635	0.03032	0.0286836
{}	{}	{}	{}	{}	{}	0.936508	0.0639	0.0597695
{}	{}	{}	{}	{}	{}	0.952381	0.12518	0.123017
{}	{}	{}	{}	{}	{}	0.968254	0.2494	0.25019
{}	{}	{}	{}	{}	{}	0.984127	0.49905	0.502993
{}	{}	{}	{}	{}	{}	1	1	1

==> phi_fitting_w31_q122.dat <==
%auto-ignore
0.0606061	0.00405	7.63324e-06	0.0571429	2e-05	1.03891e-22	0.0465116	0	2.21701e-39
0.0909091	0.00537	4.19614e-05	0.0857143	6e-05	1.35143e-19	0.0697674	0	2.84578e-34
0.121212	0.00742	0.000140601	0.114286	5e-05	2.18959e-17	0.0930233	0	1.19865e-30
0.151515	0.00996	0.000359185	0.142857	0.00015	1.13303e-15	0.116279	0	7.76363e-28
0.181818	0.01176	0.000772912	0.171429	0.00021	2.84826e-14	0.139535	0	1.53859e-25
0.212121	0.01464	0.00147747	0.2	0.00017	4.3506e-13	0.162791	0	1.34667e-23
0.242424	0.01774	0.00258982	0.228571	0.0002	4.61478e-12	0.186047	0	6.4806e-22
0.272727	0.02072	0.00424885	0.257143	0.00014	3.70506e-11	0.209302	0	1.97495e-20
0.30303	0.02419	0.00661604	0.285714	0.00025	2.38796e-10	0.232558	0	4.19748e-19
0.333333	0.02713	0.00987594	0.314286	0.00033	1.28845e-09	0.255814	0	6.66494e-18
0.363636	0.03192	0.0142367	0.342857	0.00028	6.00297e-09	0.27907	0	8.31856e-17
0.393939	0.03788	0.0199306	0.371429	0.00029	2.47254e-08	0.302326	0	8.48207e-16
0.424242	0.04662	0.0272144	0.4	0.00033	9.1693e-08	0.325581	0	7.28088e-15
0.454545	0.05331	0.0363697	0.428571	0.00049	3.1063e-07	0.348837	0	5.38792e-14
0.484848	0.06297	0.0477034	0.457143	0.00042	9.72608e-07	0.372093	0	3.5038e-13
0.515152	0.07649	0.061548	0.485714	0.00053	2.84165e-06	0.395349	0	2.03397e-12
0.545455	0.09074	0.0782621	0.514286	0.00052	7.80876e-06	0.418605	0	1.06778e-11
0.575758	0.10892	0.0982306	0.542857	0.00077	2.03166e-05	0.44186	0	5.12473e-11
0.606061	0.12932	0.121865	0.571429	0.00085	5.03285e-05	0.465116	0	2.26941e-10
0.636364	0.15977	0.149603	0.6	0.0011	0.000119276	0.488372	0	9.34581e-10
0.666667	0.19062	0.181911	0.628571	0.00145	0.000271553	0.511628	0	3.60346e-09
0.69697	0.22346	0.219281	0.657143	0.00252	0.000596033	0.534884	0	1.30847e-08
0.727273	0.26832	0.262235	0.685714	0.00325	0.00126518	0.55814	0	4.4975e-08
0.757576	0.31717	0.31132	0.714286	0.00493	0.0026043	0.581395	1e-05	1.46989e-07
0.787879	0.37573	0.367114	0.742857	0.0084	0.0052111	0.604651	0	4.58591e-07
0.818182	0.43982	0.430222	0.771429	0.01348	0.0101578	0.627907	1e-05	1.37061e-06
0.848485	0.5081	0.501278	0.8	0.02133	0.0193252	0.651163	2e-05	3.93648e-06
0.878788	0.59189	0.580945	0.828571	0.03731	0.0359456	0.674419	7e-05	1.08949e-05
0.909091	0.68024	0.669915	0.857143	0.06622	0.0654682	0.697674	8e-05	2.91303e-05
0.939394	0.78604	0.768908	0.885714	0.11296	0.116916	0.72093	0.00029	7.54158e-05
0.969697	0.436455	0.878676	0.914286	0.20725	0.204986	0.744186	0.00057	0.000189436
1	0.5	1	0.942857	0.3526	0.35324	0.767442	0.00097	0.000462544
Inf	Inf	Inf	0.971429	0.59804	0.598905	0.790698	0.00221	0.00109969
Inf	Inf	Inf	1	1	1	0.813953	0.00386	0.00254965
Inf	Inf	Inf	Inf	Inf	Inf	0.837209	0.00799	0.00577304
Inf	Inf	Inf	Inf	Inf	Inf	0.860465	0.01587	0.0127821
Inf	Inf	Inf	Inf	Inf	Inf	0.883721	0.03087	0.0277073
Inf	Inf	Inf	Inf	Inf	Inf	0.906977	0.0617	0.0588651
Inf	Inf	Inf	Inf	Inf	Inf	0.930233	0.12494	0.122698
Inf	Inf	Inf	Inf	Inf	Inf	0.953488	0.25312	0.251152
Inf	Inf	Inf	Inf	Inf	Inf	0.976744	0.49853	0.50529
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w31_q3.dat <==
%auto-ignore
0.0444444	0	1.09278e-126	0.0363636	0	7.83407e-163	0.047619	0	3.96429e-173
0.0666667	0	2.76803e-110	0.0545455	0	5.32609e-143	0.0634921	0	7.73939e-157
0.0888889	0	1.20431e-98	0.0727273	0	6.27675e-129	0.0793651	0	3.34682e-144
0.111111	0	1.28325e-89	0.0909091	0	5.15589e-118	0.0952381	0	7.06211e-134
0.133333	0	3.05054e-82	0.109091	0	4.26733e-109	0.111111	0	3.78449e-125
0.155556	0	5.25715e-76	0.127273	0	1.47942e-101	0.126984	0	1.37872e-117
0.177778	0	1.32722e-70	0.145455	0	5.02901e-95	0.142857	0	6.4441e-111
0.2	0	7.72708e-66	0.163636	0	2.9012e-89	0.15873	0	5.96211e-105
0.222222	0	1.41422e-61	0.181818	0	4.13096e-84	0.174603	0	1.48771e-99
0.244444	0	1.01489e-57	0.2	0	1.89643e-79	0.190476	0	1.25806e-94
0.266667	0	3.36188e-54	0.218182	0	3.41903e-75	0.206349	0	4.28817e-90
0.288889	0	5.81859e-51	0.236364	0	2.81199e-71	0.222222	0	6.7418e-86
0.311111	0	5.7937e-48	0.254545	0	1.18533e-67	0.238095	0	5.44036e-82
0.333333	0	3.58225e-45	0.272727	0	2.80849e-64	0.253968	0	2.45609e-78
0.355556	0	1.46268e-42	0.290909	0	4.0293e-61	0.269841	0	6.65621e-75
0.377778	0	4.14763e-40	0.309091	0	3.72004e-58	0.285714	0	1.14797e-71
0.4	0	8.51571e-38	0.327273	0	2.32447e-55	0.301587	0	1.32309e-68
0.422222	0	1.31094e-35	0.345455	0	1.02542e-52	0.31746	0	1.06211e-65
0.444444	0	1.55856e-33	0.363636	0	3.30978e-50	0.333333	0	6.15182e-63
0.466667	0	1.46756e-31	0.381818	0	8.05862e-48	0.349206	0	2.65025e-60
0.488889	0	1.11847e-29	0.4	0	1.51944e-45	0.365079	0	8.71872e-58
0.511111	0	7.03041e-28	0.418182	0	2.26956e-43	0.380952	0	2.24115e-55
0.533333	0	3.70499e-26	0.436364	0	2.73937e-41	0.396825	0	4.59297e-53
0.555556	0	1.66072e-24	0.454545	0	2.71874e-39	0.412698	0	7.63907e-51
0.577778	0	6.41244e-23	0.472727	0	2.253e-37	0.428571	0	1.04751e-48
0.6	0	2.15705e-21	0.490909	0	1.58032e-35	0.444444	0	1.201e-46
0.622222	0	6.38501e-20	0.509091	0	9.49702e-34	0.460317	0	1.16589e-44
0.644444	0	1.67814e-18	0.527273	0	4.94312e-32	0.47619	0	9.69162e-43
0.666667	0	3.94786e-17	0.545455	0	2.25019e-30	0.492063	0	6.96918e-41
0.688889	0	8.37371e-16	0.563636	0	9.03776e-29	0.507937	0	4.37534e-39
0.711111	0	1.61196e-14	0.581818	0	3.22833e-27	0.52381	0	2.41833e-37
0.733333	0	2.83311e-13	0.6	0	1.03301e-25	0.539683	0	1.18576e-35
0.755556	0	4.57094e-12	0.618182	0	2.98054e-24	0.555556	0	5.19362e-34
0.777778	0	6.80355e-11	0.636364	0	7.80111e-23	0.571429	0	2.04503e-32
0.8	0	9.38483e-10	0.654545	0	1.8624e-21	0.587302	0	7.28144e-31
0.822222	0	1.20473e-08	0.672727	0	4.07598e-20	0.603175	0	2.35699e-29
0.844444	0	1.44474e-07	0.690909	0	8.21579e-19	0.619048	0	6.97057e-28
0.866667	1e-05	1.62428e-06	0.709091	0	1.53173e-17	0.634921	0	1.89207e-26
0.888889	1e-05	1.71762e-05	0.727273	0	2.65183e-16	0.650794	0	4.73372e-25
0.911111	0.00026	0.000171357	0.745455	0	4.27888e-15	0.666667	0	1.0959e-23
0.933333	0.00208	0.00161734	0.763636	0	6.45667e-14	0.68254	0	2.3563e-22
0.955556	0.01574	0.0144797	0.781818	0	9.14008e-13	0.698413	0	4.72124e-21
0.977778	0.12293	0.123262	0.8	0	1.21739e-11	0.714286	0	8.8435e-20
1	1	1	0.818182	0	1.52982e-10	0.730159	0	1.55318e-18
{}	{}	{}	0.836364	0	1.8184e-09	0.746032	0	2.56478e-17
{}	{}	{}	0.854545	0	2.04936e-08	0.761905	0	3.99245e-16
{}	{}	{}	0.872727	0	2.19482e-07	0.777778	0	5.87281e-15
{}	{}	{}	0.890909	2e-05	2.23844e-06	0.793651	0	8.18205e-14
{}	{}	{}	0.909091	1e-05	2.17829e-05	0.809524	0	1.08199e-12
{}	{}	{}	0.927273	0.00022	0.000202636	0.825397	0	1.36085e-11
{}	{}	{}	0.945455	0.00191	0.00180513	0.84127	0	1.63098e-10
{}	{}	{}	0.963636	0.01548	0.0154244	0.857143	0	1.86606e-09
{}	{}	{}	0.981818	0.12642	0.126617	0.873016	0	2.04165e-08
{}	{}	{}	1	1	1	0.888889	0	2.1395e-07
{}	{}	{}	{}	{}	{}	0.904762	0	2.15073e-06
{}	{}	{}	{}	{}	{}	0.920635	3e-05	2.07695e-05
{}	{}	{}	{}	{}	{}	0.936508	0.00023	0.000192943
{}	{}	{}	{}	{}	{}	0.952381	0.00199	0.00172649
{}	{}	{}	{}	{}	{}	0.968254	0.01594	0.0148994
{}	{}	{}	{}	{}	{}	0.984127	0.12387	0.124151
{}	{}	{}	{}	{}	{}	1	1	1


==> phi_fitting_w31_q322.dat <==
%auto-ignore
0.0606061	0	4.06721e-83	0.0571429	0	1.32673e-89	0.0465116	0	6.22938e-118
0.0909091	0	3.35666e-71	0.0857143	0	5.16781e-77	0.0697674	0	1.92307e-102
0.121212	0	9.56925e-63	0.114286	0	4.43023e-68	0.0930233	0	1.87935e-91
0.151515	0	3.45989e-56	0.142857	0	3.76263e-61	0.116279	0	6.28815e-83
0.181818	0	7.89749e-51	0.171429	0	1.72564e-55	0.139535	0	5.80175e-76
0.212121	0	2.67901e-46	0.2	0	1.05596e-50	0.162791	0	4.49172e-70
0.242424	0	2.25143e-42	0.228571	0	1.47935e-46	0.186047	0	5.66983e-65
0.272727	0	6.51779e-39	0.257143	0	6.72164e-43	0.209302	0	1.79106e-60
0.30303	0	8.14036e-36	0.285714	0	1.25642e-39	0.232558	0	1.89708e-56
0.333333	0	5.15001e-33	0.314286	0	1.14476e-36	0.255814	0	8.30077e-53
0.363636	0	1.85811e-30	0.342857	0	5.76229e-34	0.27907	0	1.75034e-49
0.393939	0	4.18335e-28	0.371429	0	1.76232e-31	0.302326	0	1.99944e-46
0.424242	0	6.30312e-26	0.4	0	3.52606e-29	0.325581	0	1.35511e-43
0.454545	0	6.71823e-24	0.428571	0	4.89396e-27	0.348837	0	5.85648e-41
0.484848	0	5.29713e-22	0.457143	0	4.93986e-25	0.372093	0	1.71054e-38
0.515152	0	3.20477e-20	0.485714	0	3.76906e-23	0.395349	0	3.54088e-36
0.545455	0	1.53349e-18	0.514286	0	2.2445e-21	0.418605	0	5.40347e-34
0.575758	0	5.95273e-17	0.542857	0	1.07156e-19	0.44186	0	6.28268e-32
0.606061	0	1.91525e-15	0.571429	0	4.19546e-18	0.465116	0	5.72332e-30
0.636364	0	5.20196e-14	0.6	0	1.37346e-16	0.488372	0	4.18337e-28
0.666667	0	1.21168e-12	0.628571	0	3.82258e-15	0.511628	0	2.50427e-26
0.69697	0	2.45372e-11	0.657143	0	9.17647e-14	0.534884	0	1.24975e-24
0.727273	0	4.37171e-10	0.685714	0	1.92415e-12	0.55814	0	5.28061e-23
0.757576	0	6.92483e-09	0.714286	0	3.56325e-11	0.581395	0	1.91498e-21
0.787879	0	9.84249e-08	0.742857	0	5.88477e-10	0.604651	0	6.03213e-20
0.818182	2e-05	1.26559e-06	0.771429	0	8.74267e-09	0.627907	0	1.66811e-18
0.848485	3e-05	1.48298e-05	0.8	0	1.17743e-07	0.651163	0	4.08826e-17
0.878788	0.00022	0.000159393	0.828571	1e-05	1.44741e-06	0.674419	0	8.9556e-16
0.909091	0.00179	0.00158065	0.857143	2e-05	1.6342e-05	0.697674	0	1.76685e-14
0.939394	0.0163	0.0145388	0.885714	0.00019	0.00017041	0.72093	0	3.16107e-13
0.969697	0.1242	0.12463	0.914286	0.00208	0.00164952	0.744186	0	5.16055e-12
1	1	1	0.942857	0.01578	0.0148896	0.767442	0	7.73094e-11
Inf	Inf	Inf	0.971429	0.12538	0.125857	0.790698	0	1.06825e-09
Inf	Inf	Inf	1	1	1	0.813953	0	1.3679e-08
Inf	Inf	Inf	Inf	Inf	Inf	0.837209	0	1.63018e-07
Inf	Inf	Inf	Inf	Inf	Inf	0.860465	0	1.81522e-06
Inf	Inf	Inf	Inf	Inf	Inf	0.883721	2e-05	1.89543e-05
Inf	Inf	Inf	Inf	Inf	Inf	0.906977	0.00029	0.000186218
Inf	Inf	Inf	Inf	Inf	Inf	0.930233	0.00185	0.00172668
Inf	Inf	Inf	Inf	Inf	Inf	0.953488	0.0159	0.0151536
Inf	Inf	Inf	Inf	Inf	Inf	0.976744	0.12602	0.126209
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w3_q1.dat <==
%auto-ignore
0.4	0.0334	0.00519881	0.35	0.00634	7.06454e-06	0.333333	0.00054	7.35336e-13
0.5	0.04995	0.0187132	0.4	0.00702	3.19338e-05	0.349206	0.00059	2.40033e-12
0.6	0.08427	0.0532884	0.45	0.00797	0.000120823	0.365079	0.0006	7.43386e-12
0.7	0.14487	0.12909	0.5	0.01034	0.00039728	0.380952	0.00055	2.19412e-11
0.8	0.27063	0.277815	0.55	0.01333	0.00116609	0.396825	0.00055	6.19604e-11
0.9	0.51721	0.546212	0.6	0.01809	0.00311639	0.412698	0.00058	1.6799e-10
1	1	1	0.65	0.02441	0.00769801	0.428571	0.00068	4.38635e-10
{}	{}	{}	0.7	0.03681	0.0177822	0.444444	0.0008	1.10602e-09
{}	{}	{}	0.75	0.05815	0.0387702	0.460317	0.00078	2.69975e-09
{}	{}	{}	0.8	0.09603	0.0803811	0.47619	0.00091	6.39362e-09
{}	{}	{}	0.85	0.16655	0.159443	0.492063	0.00074	1.47194e-08
{}	{}	{}	0.9	0.29402	0.304125	0.507937	0.00097	3.30017e-08
{}	{}	{}	0.95	0.54033	0.560185	0.52381	0.00103	7.21756e-08
{}	{}	{}	1	1	1	0.539683	0.00111	1.54205e-07
{}	{}	{}	{}	{}	{}	0.555556	0.00102	3.22291e-07
{}	{}	{}	{}	{}	{}	0.571429	0.00142	6.59749e-07
{}	{}	{}	{}	{}	{}	0.587302	0.00139	1.32429e-06
{}	{}	{}	{}	{}	{}	0.603175	0.00148	2.60927e-06
{}	{}	{}	{}	{}	{}	0.619048	0.00167	5.05129e-06
{}	{}	{}	{}	{}	{}	0.634921	0.00193	9.61663e-06
{}	{}	{}	{}	{}	{}	0.650794	0.00206	1.80193e-05
{}	{}	{}	{}	{}	{}	0.666667	0.00217	3.32568e-05
{}	{}	{}	{}	{}	{}	0.68254	0.00262	6.05008e-05
{}	{}	{}	{}	{}	{}	0.698413	0.00282	0.000108559
{}	{}	{}	{}	{}	{}	0.714286	0.00371	0.00019225
{}	{}	{}	{}	{}	{}	0.730159	0.0036	0.000336209
{}	{}	{}	{}	{}	{}	0.746032	0.00481	0.000580942
{}	{}	{}	{}	{}	{}	0.761905	0.00595	0.000992328
{}	{}	{}	{}	{}	{}	0.777778	0.00633	0.00167642
{}	{}	{}	{}	{}	{}	0.793651	0.00859	0.00280227
{}	{}	{}	{}	{}	{}	0.809524	0.01086	0.00463679
{}	{}	{}	{}	{}	{}	0.825397	0.01442	0.00759764
{}	{}	{}	{}	{}	{}	0.84127	0.01934	0.0123326
{}	{}	{}	{}	{}	{}	0.857143	0.027	0.019838
{}	{}	{}	{}	{}	{}	0.873016	0.03797	0.0316339
{}	{}	{}	{}	{}	{}	0.888889	0.05296	0.0500215
{}	{}	{}	{}	{}	{}	0.904762	0.08109	0.0784582
{}	{}	{}	{}	{}	{}	0.920635	0.12275	0.122101
{}	{}	{}	{}	{}	{}	0.936508	0.18561	0.188589
{}	{}	{}	{}	{}	{}	0.952381	0.28708	0.289162
{}	{}	{}	{}	{}	{}	0.968254	0.43583	0.440249
{}	{}	{}	{}	{}	{}	0.984127	0.6653	0.665711
{}	{}	{}	{}	{}	{}	1	1	1

==> phi_fitting_w3_q122.dat <==
%auto-ignore
0.4	0.20193	0.153979	0.333333	0.01137	6.46326e-05	0.35	0.00634	7.06213e-06
0.6	0.35364	0.352384	0.4	0.01352	0.00032043	0.4	0.00702	3.19243e-05
0.8	0.58453	0.63405	0.466667	0.01736	0.00124047	0.45	0.00797	0.000120792
1	1	1	0.533333	0.02259	0.00400688	0.5	0.01034	0.000397191
Inf	Inf	Inf	0.6	0.03374	0.0112712	0.55	0.01333	0.00116587
Inf	Inf	Inf	0.666667	0.0516	0.028429	0.6	0.01809	0.00311587
Inf	Inf	Inf	0.733333	0.08628	0.0656488	0.65	0.02441	0.00769693
Inf	Inf	Inf	0.8	0.15098	0.140943	0.7	0.03681	0.0177802
Inf	Inf	Inf	0.866667	0.27772	0.284634	0.75	0.05815	0.0387666
Inf	Inf	Inf	0.933333	0.52124	0.545628	0.8	0.09603	0.0803752
Inf	Inf	Inf	1	1	1	0.85	0.16655	0.159435
Inf	Inf	Inf	Inf	Inf	Inf	0.9	0.29402	0.304115
Inf	Inf	Inf	Inf	Inf	Inf	0.95	0.54033	0.560175
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w3_q3.dat <==
%auto-ignore
0.4	0.0007	1.30816e-07	0.35	0.00016	3.46667e-12	0.333333	0	2.15022e-19
0.5	0.00113	6.20803e-06	0.4	9e-05	9.94422e-11	0.349206	1e-05	1.32723e-18
0.6	0.0026	0.000145407	0.45	0.00016	1.92007e-09	0.365079	2e-05	7.55556e-18
0.7	0.00759	0.00209216	0.5	0.00016	2.71303e-08	0.380952	0	3.99425e-17
0.8	0.03025	0.021072	0.55	0.0004	2.9777e-07	0.396825	1e-05	1.97278e-16
0.9	0.15883	0.161627	0.6	0.00039	2.65287e-06	0.412698	1e-05	9.15195e-16
1	1	1	0.65	0.00081	1.98372e-05	0.428571	2e-05	4.00677e-15
{}	{}	{}	0.7	0.00145	0.000127779	0.444444	1e-05	1.66245e-14
{}	{}	{}	0.75	0.00279	0.000723769	0.460317	2e-05	6.56172e-14
{}	{}	{}	0.8	0.00627	0.00366536	0.47619	0	2.47212e-13
{}	{}	{}	0.85	0.02064	0.0168232	0.492063	0	8.91726e-13
{}	{}	{}	0.9	0.07532	0.070772	0.507937	1e-05	3.08818e-12
{}	{}	{}	0.95	0.27214	0.275468	0.52381	3e-05	1.02937e-11
{}	{}	{}	1	1	1	0.539683	1e-05	3.31002e-11
{}	{}	{}	{}	{}	{}	0.555556	4e-05	1.02893e-10
{}	{}	{}	{}	{}	{}	0.571429	5e-05	3.09785e-10
{}	{}	{}	{}	{}	{}	0.587302	2e-05	9.04944e-10
{}	{}	{}	{}	{}	{}	0.603175	4e-05	2.56901e-09
{}	{}	{}	{}	{}	{}	0.619048	2e-05	7.09805e-09
{}	{}	{}	{}	{}	{}	0.634921	6e-05	1.91134e-08
{}	{}	{}	{}	{}	{}	0.650794	6e-05	5.0224e-08
{}	{}	{}	{}	{}	{}	0.666667	5e-05	1.28936e-07
{}	{}	{}	{}	{}	{}	0.68254	9e-05	3.23745e-07
{}	{}	{}	{}	{}	{}	0.698413	8e-05	7.95863e-07
{}	{}	{}	{}	{}	{}	0.714286	7e-05	1.91732e-06
{}	{}	{}	{}	{}	{}	0.730159	0.00016	4.53063e-06
{}	{}	{}	{}	{}	{}	0.746032	0.0001	1.05097e-05
{}	{}	{}	{}	{}	{}	0.761905	0.0002	2.39512e-05
{}	{}	{}	{}	{}	{}	0.777778	0.00024	5.36647e-05
{}	{}	{}	{}	{}	{}	0.793651	0.00042	0.000118296
{}	{}	{}	{}	{}	{}	0.809524	0.00071	0.000256718
{}	{}	{}	{}	{}	{}	0.825397	0.00085	0.00054879
{}	{}	{}	{}	{}	{}	0.84127	0.00117	0.0011563
{}	{}	{}	{}	{}	{}	0.857143	0.00237	0.00240263
{}	{}	{}	{}	{}	{}	0.873016	0.00477	0.00492576
{}	{}	{}	{}	{}	{}	0.888889	0.01145	0.00996877
{}	{}	{}	{}	{}	{}	0.904762	0.01736	0.0199247
{}	{}	{}	{}	{}	{}	0.920635	0.03364	0.0393469
{}	{}	{}	{}	{}	{}	0.936508	0.06938	0.0768028
{}	{}	{}	{}	{}	{}	0.952381	0.14086	0.148239
{}	{}	{}	{}	{}	{}	0.968254	0.28963	0.283026
{}	{}	{}	{}	{}	{}	0.984127	0.54086	0.534717
{}	{}	{}	{}	{}	{}	1	1	1

==> phi_fitting_w3_q322.dat <==
%auto-ignore
0.4	0.00426	0.000227764	0.333333	0.00024	2.79269e-11	0.35	0.00016	3.47234e-12
0.6	0.01767	0.00931803	0.4	0.0002	1.57587e-09	0.4	9e-05	9.95841e-11
0.8	0.12829	0.1297	0.466667	0.00046	4.76861e-08	0.45	0.00016	1.92245e-09
1	1	1	0.533333	0.00047	9.14492e-07	0.5	0.00016	2.71596e-08
Inf	Inf	Inf	0.6	0.00098	1.23788e-05	0.55	0.0004	2.98047e-07
Inf	Inf	Inf	0.666667	0.00174	0.000127304	0.6	0.00039	2.65498e-06
Inf	Inf	Inf	0.733333	0.00392	0.00104822	0.65	0.00081	1.98505e-05
Inf	Inf	Inf	0.8	0.01349	0.00718355	0.7	0.00145	0.00012785
Inf	Inf	Inf	0.866667	0.04979	0.042197	0.75	0.00279	0.000724093
Inf	Inf	Inf	0.933333	0.21357	0.217375	0.8	0.00627	0.00366663
Inf	Inf	Inf	1	1	1	0.85	0.02064	0.0168274
Inf	Inf	Inf	Inf	Inf	Inf	0.9	0.07532	0.0707836
Inf	Inf	Inf	Inf	Inf	Inf	0.95	0.27214	0.27549
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w7_q1.dat <==
%auto-ignore
0.2	0.00051	1.82007e-07	0.16	0	6.75447e-14	0.142857	0	4.38226e-37
0.266667	0.00077	2.91627e-06	0.2	2e-05	2.71194e-12	0.15873	0	4.07666e-35
0.333333	0.00147	2.50781e-05	0.24	3e-05	5.54103e-11	0.174603	0	2.46107e-33
0.4	0.00243	0.000145482	0.28	3e-05	7.103e-10	0.190476	0	1.03965e-31
0.466667	0.00469	0.000643212	0.32	2e-05	6.47301e-09	0.206349	0	3.25418e-30
0.533333	0.00823	0.00233104	0.36	1e-05	4.54559e-08	0.222222	0	7.89059e-29
0.6	0.01637	0.00725762	0.4	3e-05	2.59894e-07	0.238095	0	1.53534e-27
0.666667	0.03151	0.0200455	0.44	6e-05	1.25826e-06	0.253968	0	2.46645e-26
0.733333	0.06314	0.0502517	0.48	0.00018	5.31013e-06	0.269841	0	3.34821e-25
0.8	0.12561	0.116287	0.52	0.00036	1.9969e-05	0.285714	0	3.9155e-24
0.866667	0.24978	0.251612	0.56	0.00071	6.80701e-05	0.301587	0	4.00871e-23
0.933333	0.49961	0.514133	0.6	0.00108	0.000213204	0.31746	0	3.64244e-22
1	1	1	0.64	0.00186	0.000620327	0.333333	0	2.97174e-21
{}	{}	{}	0.68	0.00355	0.00169168	0.349206	0	2.19894e-20
{}	{}	{}	0.72	0.00789	0.00435617	0.365079	0	1.48857e-19
{}	{}	{}	0.76	0.01536	0.010658	0.380952	0	9.28911e-19
{}	{}	{}	0.8	0.03063	0.0249064	0.396825	0	5.37912e-18
{}	{}	{}	0.84	0.06204	0.0558413	0.412698	0	2.90757e-17
{}	{}	{}	0.88	0.12507	0.120583	0.428571	0	1.47465e-16
{}	{}	{}	0.92	0.25228	0.251624	0.444444	0	7.05014e-16
{}	{}	{}	0.96	0.49947	0.508886	0.460317	0	3.19051e-15
{}	{}	{}	1	1	1	0.47619	0	1.37181e-14
{}	{}	{}	{}	{}	{}	0.492063	0	5.62281e-14
{}	{}	{}	{}	{}	{}	0.507937	0	2.20375e-13
{}	{}	{}	{}	{}	{}	0.52381	0	8.28159e-13
{}	{}	{}	{}	{}	{}	0.539683	1e-05	2.99158e-12
{}	{}	{}	{}	{}	{}	0.555556	0	1.04116e-11
{}	{}	{}	{}	{}	{}	0.571429	0	3.49845e-11
{}	{}	{}	{}	{}	{}	0.587302	0	1.13713e-10
{}	{}	{}	{}	{}	{}	0.603175	0	3.58173e-10
{}	{}	{}	{}	{}	{}	0.619048	0	1.09504e-09
{}	{}	{}	{}	{}	{}	0.634921	0	3.25447e-09
{}	{}	{}	{}	{}	{}	0.650794	0	9.41562e-09
{}	{}	{}	{}	{}	{}	0.666667	0	2.65521e-08
{}	{}	{}	{}	{}	{}	0.68254	1e-05	7.30725e-08
{}	{}	{}	{}	{}	{}	0.698413	1e-05	1.96472e-07
{}	{}	{}	{}	{}	{}	0.714286	0	5.16647e-07
{}	{}	{}	{}	{}	{}	0.730159	2e-05	1.33002e-06
{}	{}	{}	{}	{}	{}	0.746032	2e-05	3.35499e-06
{}	{}	{}	{}	{}	{}	0.761905	3e-05	8.2997e-06
{}	{}	{}	{}	{}	{}	0.777778	3e-05	2.01522e-05
{}	{}	{}	{}	{}	{}	0.793651	0.0001	4.80618e-05
{}	{}	{}	{}	{}	{}	0.809524	0.0002	0.000112668
{}	{}	{}	{}	{}	{}	0.825397	0.00039	0.000259787
{}	{}	{}	{}	{}	{}	0.84127	0.00094	0.000589554
{}	{}	{}	{}	{}	{}	0.857143	0.00189	0.00131758
{}	{}	{}	{}	{}	{}	0.873016	0.00384	0.00290148
{}	{}	{}	{}	{}	{}	0.888889	0.00779	0.00629921
{}	{}	{}	{}	{}	{}	0.904762	0.01588	0.0134894
{}	{}	{}	{}	{}	{}	0.920635	0.03189	0.0285068
{}	{}	{}	{}	{}	{}	0.936508	0.06345	0.0594771
{}	{}	{}	{}	{}	{}	0.952381	0.12594	0.122569
{}	{}	{}	{}	{}	{}	0.968254	0.24852	0.249588
{}	{}	{}	{}	{}	{}	0.984127	0.49741	0.502391
{}	{}	{}	{}	{}	{}	1	1	1

==> phi_fitting_w7_q122.dat <==
%auto-ignore
0.2	0.01691	0.000257477	0.2	0.00051	1.81984e-07	0.15	2e-05	1.63296e-11
0.3	0.02624	0.00206529	0.266667	0.00077	2.91596e-06	0.2	6e-05	7.05888e-10
0.4	0.04204	0.00904793	0.333333	0.00147	2.50759e-05	0.25	7e-05	1.31078e-08
0.5	0.06489	0.028457	0.4	0.00243	0.000145472	0.3	8e-05	1.4263e-07
0.6	0.10472	0.0725756	0.466667	0.00469	0.000643173	0.35	0.00029	1.07328e-06
0.7	0.17542	0.160165	0.533333	0.00823	0.00233092	0.4	0.00032	6.16554e-06
0.8	0.30388	0.317951	0.6	0.01637	0.00725732	0.45	0.00033	2.88194e-05
0.9	0.54744	0.582146	0.666667	0.03151	0.0200448	0.5	0.00115	0.000114489
1	1	1	0.733333	0.06314	0.0502505	0.55	0.00208	0.000398748
Inf	Inf	Inf	0.8	0.12561	0.116285	0.6	0.00387	0.00124579
Inf	Inf	Inf	0.866667	0.24978	0.251609	0.65	0.00796	0.00355278
Inf	Inf	Inf	0.933333	0.49961	0.51413	0.7	0.01608	0.00937446
Inf	Inf	Inf	1	1	1	0.75	0.03119	0.0231334
Inf	Inf	Inf	Inf	Inf	Inf	0.8	0.06252	0.0538525
Inf	Inf	Inf	Inf	Inf	Inf	0.85	0.12636	0.119102
Inf	Inf	Inf	Inf	Inf	Inf	0.9	0.25124	0.251721
Inf	Inf	Inf	Inf	Inf	Inf	0.95	0.49881	0.510912
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> phi_fitting_w7_q3.dat <==
%auto-ignore
0.2	0	9.78762e-22	0.16	0	5.00216e-41	0.142857	0	2.32783e-110
0.266667	0	5.57223e-18	0.2	0	4.03993e-36	0.15873	0	2.00903e-104
0.333333	0	4.55938e-15	0.24	0	4.12915e-32	0.174603	0	4.70745e-99
0.4	0	1.0937e-12	0.28	0	1.01352e-28	0.190476	0	3.75862e-94
0.466667	0	1.12501e-10	0.32	0	8.75715e-26	0.206349	0	1.21522e-89
0.533333	0	6.22661e-09	0.36	0	3.40851e-23	0.222222	0	1.81934e-85
0.6	0	2.1467e-07	0.4	0	7.07259e-21	0.238095	0	1.40278e-81
0.666667	1e-05	5.09482e-06	0.44	0	8.82212e-19	0.253968	0	6.06884e-78
0.733333	0.00025	8.93905e-05	0.48	0	7.2288e-17	0.269841	0	1.5802e-74
0.8	0.00199	0.00122215	0.52	0	4.16207e-15	0.285714	0	2.6244e-71
0.866667	0.01541	0.0135515	0.56	0	1.77435e-13	0.301587	0	2.91871e-68
0.933333	0.12527	0.125713	0.6	0	5.83824e-12	0.31746	0	2.265e-65
1	1	1	0.64	0	1.53309e-10	0.333333	0	1.27033e-62
{}	{}	{}	0.68	0	3.30204e-09	0.349206	0	5.30721e-60
{}	{}	{}	0.72	1e-05	5.96719e-08	0.365079	0	1.69547e-57
{}	{}	{}	0.76	0	9.221e-07	0.380952	0	4.23749e-55
{}	{}	{}	0.8	1e-05	1.23818e-05	0.396825	0	8.45336e-53
{}	{}	{}	0.84	0.00024	0.000146468	0.412698	0	1.37004e-50
{}	{}	{}	0.88	0.00189	0.00154447	0.428571	0	1.83245e-48
{}	{}	{}	0.92	0.01541	0.0146666	0.444444	0	2.05114e-46
{}	{}	{}	0.96	0.12631	0.126553	0.460317	0	1.94558e-44
{}	{}	{}	1	1	1	0.47619	0	1.5815e-42
{}	{}	{}	{}	{}	{}	0.492063	0	1.1129e-40
{}	{}	{}	{}	{}	{}	0.507937	0	6.84205e-39
{}	{}	{}	{}	{}	{}	0.52381	0	3.70569e-37
{}	{}	{}	{}	{}	{}	0.539683	0	1.78153e-35
{}	{}	{}	{}	{}	{}	0.555556	0	7.6552e-34
{}	{}	{}	{}	{}	{}	0.571429	0	2.95877e-32
{}	{}	{}	{}	{}	{}	0.587302	0	1.03461e-30
{}	{}	{}	{}	{}	{}	0.603175	0	3.29057e-29
{}	{}	{}	{}	{}	{}	0.619048	0	9.56613e-28
{}	{}	{}	{}	{}	{}	0.634921	0	2.55357e-26
{}	{}	{}	{}	{}	{}	0.650794	0	6.28544e-25
{}	{}	{}	{}	{}	{}	0.666667	0	1.43218e-23
{}	{}	{}	{}	{}	{}	0.68254	0	3.03188e-22
{}	{}	{}	{}	{}	{}	0.698413	0	5.98338e-21
{}	{}	{}	{}	{}	{}	0.714286	0	1.10426e-19
{}	{}	{}	{}	{}	{}	0.730159	0	1.91148e-18
{}	{}	{}	{}	{}	{}	0.746032	0	3.11196e-17
{}	{}	{}	{}	{}	{}	0.761905	0	4.77737e-16
{}	{}	{}	{}	{}	{}	0.777778	0	6.93241e-15
{}	{}	{}	{}	{}	{}	0.793651	0	9.53037e-14
{}	{}	{}	{}	{}	{}	0.809524	0	1.24393e-12
{}	{}	{}	{}	{}	{}	0.825397	0	1.54459e-11
{}	{}	{}	{}	{}	{}	0.84127	0	1.82808e-10
{}	{}	{}	{}	{}	{}	0.857143	0	2.06592e-09
{}	{}	{}	{}	{}	{}	0.873016	0	2.2331e-08
{}	{}	{}	{}	{}	{}	0.888889	0	2.31247e-07
{}	{}	{}	{}	{}	{}	0.904762	0	2.2976e-06
{}	{}	{}	{}	{}	{}	0.920635	3e-05	2.19345e-05
{}	{}	{}	{}	{}	{}	0.936508	0.00022	0.000201481
{}	{}	{}	{}	{}	{}	0.952381	0.00195	0.001783
{}	{}	{}	{}	{}	{}	0.968254	0.01483	0.01522
{}	{}	{}	{}	{}	{}	0.984127	0.12534	0.125469
{}	{}	{}	{}	{}	{}	1	1	1


==> phi_fitting_w7_q322.dat <==
%auto-ignore
0.2	0	1.9449e-14	0.2	0	9.78464e-22	0.15	0	6.5227e-34
0.3	0	5.53515e-11	0.266667	0	5.57084e-18	0.2	0	7.02646e-29
0.4	1e-05	1.56296e-08	0.333333	0	4.55844e-15	0.25	0	5.62469e-25
0.5	4e-05	1.24437e-06	0.4	0	1.09352e-12	0.3	0	8.69717e-22
0.6	0.00028	4.44816e-05	0.466667	0	1.12485e-10	0.35	0	4.32389e-19
0.7	0.00211	0.000914996	0.533333	0	6.22587e-09	0.4	0	9.36887e-17
0.8	0.01591	0.0125602	0.6	0	2.14649e-07	0.45	0	1.07651e-14
0.9	0.12586	0.126594	0.666667	1e-05	5.09443e-06	0.5	0	7.49979e-13
1	1	1	0.733333	0.00025	8.93853e-05	0.55	0	3.48556e-11
Inf	Inf	Inf	0.8	0.00199	0.00122209	0.6	0	1.15965e-09
Inf	Inf	Inf	0.866667	0.01541	0.0135511	0.65	0	2.91396e-08
Inf	Inf	Inf	0.933333	0.12527	0.125711	0.7	0	5.76535e-07
Inf	Inf	Inf	1	1	1	0.75	2e-05	9.28305e-06
Inf	Inf	Inf	Inf	Inf	Inf	0.8	0.00022	0.000124922
Inf	Inf	Inf	Inf	Inf	Inf	0.85	0.00194	0.00143589
Inf	Inf	Inf	Inf	Inf	Inf	0.9	0.01608	0.0143539
Inf	Inf	Inf	Inf	Inf	Inf	0.95	0.12627	0.126691
Inf	Inf	Inf	Inf	Inf	Inf	1	1	1
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf
Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf	Inf


==> prob_decoding_N_FER.dat <==
%auto-ignore
1	0.0029811	3.51477e-06	3.63623e-13	0.003225	6.25e-06	0
2	0.0101061	3.35697e-05	7.95354e-12	0.00899625	3.75e-05	0
3	0.0206125	0.000165853	8.85146e-11	0.0160838	0.00016875	0
4	0.0332104	0.00056591	6.68181e-10	0.0239225	0.00051625	0
5	0.0468715	0.00150245	3.84854e-09	0.0323525	0.00131375	0
6	0.0609924	0.00331574	1.80386e-08	0.0413375	0.00273875	0
7	0.0753021	0.00634621	7.16631e-08	0.0509088	0.0049825	0
8	0.0897289	0.0108528	2.48185e-07	0.0615375	0.00816875	0
9	0.104299	0.0169556	7.64825e-07	0.0731375	0.0125188	0
10	0.119075	0.0246222	2.13045e-06	0.0854325	0.0177812	5e-06
11	0.134122	0.0336948	5.43093e-06	0.0986038	0.0239388	8.75e-06
12	0.149491	0.0439422	1.27974e-05	0.112524	0.03098	1.875e-05
13	0.165218	0.0551138	2.8107e-05	0.127488	0.038805	2.875e-05
14	0.181319	0.0669819	5.79388e-05	0.143245	0.0473125	5.25e-05
15	0.197792	0.0793655	0.000112764	0.159416	0.056375	0.0001175
16	0.214624	0.0921378	0.000208282	0.176844	0.066155	0.00018375
17	0.23179	0.10522	0.000366744	0.194556	0.0766187	0.00031875
18	0.249257	0.118573	0.000618053	0.212631	0.087725	0.0005425
19	0.266986	0.132182	0.00100041	0.231113	0.0996563	0.00085125
20	0.284933	0.146045	0.00156025	0.249639	0.1118	0.001265
21	0.303053	0.160168	0.00235139	0.268686	0.125006	0.00183125
22	0.3213	0.174556	0.00343325	0.288041	0.138795	0.00261
23	0.339627	0.18921	0.0048683	0.307499	0.152896	0.0036175
24	0.357988	0.204125	0.00671891	0.327255	0.167668	0.00492875
25	0.376339	0.219293	0.00904393	0.34691	0.18268	0.006585
26	0.394637	0.234697	0.0118953	0.366621	0.198588	0.008665
27	0.412841	0.250319	0.0153154	0.386051	0.21477	0.0111238
28	0.430914	0.266133	0.0193342	0.405361	0.231118	0.013885
29	0.44882	0.282114	0.023969	0.424575	0.247886	0.0171425
30	0.466527	0.298232	0.0292232	0.443494	0.26484	0.02082
31	0.484004	0.314456	0.0350877	0.462423	0.281931	0.0249587
32	0.501225	0.330756	0.0415421	0.480789	0.299127	0.02967
33	0.518166	0.347101	0.0485568	0.498824	0.316545	0.0347775
34	0.534805	0.363459	0.0560955	0.516636	0.333977	0.040355
35	0.551123	0.379801	0.0641179	0.534304	0.351456	0.0464137
36	0.567104	0.396096	0.0725817	0.551295	0.368886	0.052815
37	0.582733	0.412318	0.0814451	0.56801	0.386079	0.0597613
38	0.597999	0.428439	0.0906681	0.584264	0.403166	0.0669538
39	0.612892	0.444434	0.100214	0.599981	0.4203	0.0747063
40	0.627405	0.46028	0.11005	0.615399	0.437175	0.0827813
41	0.641532	0.475955	0.120148	0.630301	0.454157	0.09146
42	0.65527	0.491439	0.130482	0.64502	0.47075	0.100405
43	0.668614	0.506714	0.141033	0.659154	0.487023	0.109755
44	0.681566	0.521762	0.151784	0.672915	0.502955	0.11944
45	0.694125	0.53657	0.16272	0.685946	0.518931	0.129481
46	0.706293	0.551123	0.173828	0.698615	0.534304	0.140094
47	0.718073	0.565409	0.185098	0.710997	0.549265	0.150696
48	0.729467	0.579419	0.196521	0.722825	0.564289	0.161811
49	0.740482	0.593144	0.208087	0.73434	0.57899	0.173123
50	0.751123	0.606576	0.219788	0.745554	0.593202	0.184875
51	0.761394	0.619708	0.231614	0.756219	0.607067	0.19678
52	0.771304	0.632537	0.243556	0.76649	0.620873	0.208746
53	0.780859	0.645058	0.255604	0.7765	0.634095	0.220848
54	0.790066	0.657269	0.267747	0.786154	0.647014	0.233407
55	0.798934	0.669167	0.279975	0.79548	0.6595	0.246174
56	0.807471	0.680753	0.292276	0.804456	0.67165	0.258927
57	0.815685	0.692027	0.304639	0.812856	0.683595	0.271775
58	0.823585	0.702988	0.317051	0.820999	0.695078	0.2849
59	0.831179	0.71364	0.3295	0.828824	0.706283	0.297968
60	0.838477	0.723984	0.341973	0.836535	0.717419	0.311111
61	0.845486	0.734022	0.354458	0.843727	0.727765	0.324321
62	0.852217	0.74376	0.366942	0.850479	0.73793	0.337658
63	0.858677	0.753199	0.379412	0.85712	0.747663	0.35075
64	0.864876	0.762346	0.391857	0.863534	0.757155	0.364211
65	0.870822	0.771204	0.404265	0.869491	0.766421	0.377176
66	0.876523	0.779778	0.416623	0.875263	0.775299	0.390288
67	0.881989	0.788074	0.428921	0.880894	0.783931	0.40317
68	0.887228	0.796097	0.441148	0.886293	0.792212	0.41608
69	0.892247	0.803853	0.453293	0.891374	0.800377	0.429246
70	0.897054	0.811347	0.465347	0.89622	0.807963	0.442124
71	0.901658	0.818587	0.4773	0.900905	0.81542	0.455076
72	0.906066	0.825578	0.489143	0.905276	0.822584	0.467339
73	0.910285	0.832325	0.500869	0.909597	0.829524	0.480041
74	0.914323	0.838837	0.512469	0.913654	0.836274	0.492397
75	0.918187	0.845117	0.523936	0.917526	0.842745	0.504656
76	0.921884	0.851174	0.535264	0.921149	0.849023	0.516565
77	0.925419	0.857014	0.546446	0.924636	0.854919	0.528381
78	0.9288	0.862641	0.557477	0.928049	0.860554	0.540101
79	0.932033	0.868064	0.568352	0.931285	0.866158	0.551931
80	0.935124	0.873287	0.579066	0.934445	0.87171	0.563315
81	0.938078	0.878318	0.589616	0.937357	0.876905	0.574464
82	0.940902	0.883161	0.599997	0.940145	0.881861	0.585344
83	0.9436	0.887823	0.610206	0.94287	0.886691	0.596267
84	0.946179	0.89231	0.620241	0.945527	0.89129	0.606921
85	0.948642	0.896628	0.6301	0.947973	0.895714	0.617331
86	0.950995	0.900781	0.63978	0.950294	0.899965	0.627489
87	0.953243	0.904776	0.64928	0.952615	0.903995	0.637481
88	0.95539	0.908617	0.658599	0.954781	0.907918	0.647192
89	0.95744	0.912311	0.667735	0.956867	0.91163	0.656831
90	0.959398	0.915862	0.676689	0.959013	0.91506	0.666374
91	0.961267	0.919275	0.685461	0.960866	0.91851	0.675696
92	0.963052	0.922555	0.69405	0.962641	0.9219	0.684848
93	0.964756	0.925707	0.702457	0.964471	0.925036	0.693776
94	0.966382	0.928735	0.710682	0.966054	0.928105	0.702461
95	0.967934	0.931644	0.718726	0.967646	0.930986	0.710876
96	0.969416	0.934438	0.726591	0.969106	0.93386	0.71902
97	0.97083	0.937121	0.734277	0.970507	0.936546	0.727224
98	0.97218	0.939698	0.741787	0.971844	0.939109	0.735059
99	0.973467	0.942173	0.749121	0.973139	0.941618	0.742976
100	0.974696	0.944548	0.756281	0.974385	0.944051	0.750243


==> prob_decoding_N_K_128_w_15.dat <==
%auto-ignore
1	0.280706	0.287584
2	0.566553	0.576573
3	0.760492	0.77088
4	0.87319	0.880755
5	0.934271	0.939136
6	0.96629	0.969204
7	0.982803	0.984421
8	0.991249	0.992213
9	0.995552	0.996154
10	0.99774	0.99812
11	0.998851	0.999061
12	0.999416	0.999537
13	0.999702	0.999748
14	0.999848	0.999855
15	0.999922	0.999931
16	0.999959	0.999958
17	0.999978	0.999979
18	0.999988	0.999985
19	0.999993	0.999985
20	0.999996	0.999992
21	0.999997	0.999992
22	0.999998	0.999992
23	0.999999	0.999996
24	0.999999	0.999996
25	0.999999	0.999996
26	0.999999	0.999996
27	0.999999	0.999996
28	0.999999	0.999996
29	1	0.999996
30	1	0.999996
31	1	0.999996
32	1	0.999996
33	1	1
34	1	1
35	1	1
36	1	1
37	1	1
38	1	1
39	1	1
40	1	1
41	1	1
42	1	1
43	1	1
44	1	1
45	1	1
46	1	1
47	1	1
48	1	1
49	1	1
50	1	1
51	1	1
52	1	1
53	1	1
54	1	1
55	1	1
56	1	1
57	1	1
58	1	1
59	1	1
60	1	1
61	1	1
62	1	1
63	1	1
64	1	1
65	1	1
66	1	1
67	1	1
68	1	1
69	1	1
70	1	1
71	1	1
72	1	1
73	1	1
74	1	1
75	1	1
76	1	1
77	1	1
78	1	1
79	1	1
80	1	1
81	1	1
82	1	1
83	1	1
84	1	1
85	1	1
86	1	1
87	1	1
88	1	1
89	1	1
90	1	1
91	1	1
92	1	1
93	1	1
94	1	1
95	1	1
96	1	1
97	1	1
98	1	1
99	1	1
100	1	1
101	1	1
102	1	1
103	1	1
104	1	1
105	1	1
106	1	1
107	1	1
108	1	1
109	1	1
110	1	1
111	1	1
112	1	1
113	1	1
114	1	1
115	1	1
116	1	1
117	1	1
118	1	1
119	1	1
120	1	1
121	1	1
122	1	1
123	1	1
124	1	1
125	1	1
126	1	1
127	1	1
128	1	1
129	1	1
130	1	1
131	1	1
132	1	1
133	1	1
134	1	1
135	1	1
136	1	1
137	1	1
138	1	1
139	1	1
140	1	1
141	1	1
142	1	1
143	1	1
144	1	1
145	1	1
146	1	1
147	1	1
148	1	1
149	1	1
150	1	1
151	1	1
152	1	1
153	1	1
154	1	1
155	1	1
156	1	1
157	1	1
158	1	1
159	1	1
160	1	1
161	1	1
162	1	1
163	1	1
164	1	1
165	1	1
166	1	1
167	1	1
168	1	1
169	1	1
170	1	1
171	1	1
172	1	1
173	1	1
174	1	1
175	1	1
176	1	1
177	1	1
178	1	1
179	1	1
180	1	1
181	1	1
182	1	1
183	1	1
184	1	1
185	1	1
186	1	1
187	1	1
188	1	1
189	1	1
190	1	1
191	1	1
192	1	1
193	1	1
194	1	1
195	1	1
196	1	1
197	1	1
198	1	1
199	1	1
200	1	1
201	1	1
202	1	1
203	1	1
204	1	1
205	1	1
206	1	1
207	1	1
208	1	1
209	1	1
210	1	1
211	1	1
212	1	1
213	1	1
214	1	1
215	1	1
216	1	1
217	1	1
218	1	1
219	1	1
220	1	1
221	1	1
222	1	1
223	1	1
224	1	1
225	1	1


==> prob_decoding_N_K_128_w_3.dat <==
%auto-ignore
1	5.68957e-05	3.875e-05
2	0.00021222	9.375e-05
3	0.000469474	0.0001625
4	0.000811147	0.00025
5	0.00121693	0.0003225
6	0.00167224	0.00043875
7	0.00216972	0.00055875
8	0.00270795	0.00071
9	0.00328948	0.00091625
10	0.00391933	0.00113
11	0.00460381	0.00140625
12	0.00534992	0.0017075
13	0.0061649	0.00208125
14	0.00705605	0.00249375
15	0.00803059	0.0030325
16	0.00909562	0.0036175
17	0.0102581	0.00431125
18	0.0115248	0.0051175
19	0.0129023	0.00598625
20	0.014397	0.00697375
21	0.0160153	0.00810625
22	0.017763	0.00921125
23	0.0196461	0.0104638
24	0.0216701	0.0119262
25	0.0238404	0.0136262
26	0.0261621	0.0153275
27	0.0286398	0.01719
28	0.0312783	0.0192713
29	0.0340815	0.021595
30	0.0370533	0.0240138
31	0.0401973	0.0266088
32	0.0435165	0.0294062
33	0.0470137	0.032475
34	0.0506913	0.0355613
35	0.0545511	0.038925
36	0.0585947	0.0424262
37	0.0628232	0.0463537
38	0.0672373	0.0504013
39	0.0718374	0.0546312
40	0.0766234	0.0588262
41	0.0815946	0.0634212
42	0.0867501	0.0682362
43	0.0920887	0.0732687
44	0.0976085	0.078385
45	0.103308	0.0839162
46	0.109183	0.0896875
47	0.115233	0.0955213
48	0.121453	0.10147
49	0.127841	0.107828
50	0.134392	0.114398
51	0.141102	0.120981
52	0.147967	0.127697
53	0.154983	0.13467
54	0.162144	0.141974
55	0.169445	0.14921
56	0.176882	0.156745
57	0.184448	0.164615
58	0.192138	0.172333
59	0.199947	0.180321
60	0.207868	0.188201
61	0.215895	0.196393
62	0.224023	0.20476
63	0.232245	0.21303
64	0.240556	0.221445
65	0.248948	0.230141
66	0.257416	0.239056
67	0.265953	0.247746
68	0.274553	0.256568
69	0.283211	0.265585
70	0.291919	0.274905
71	0.300673	0.283959
72	0.309465	0.292922
73	0.31829	0.302098
74	0.327142	0.3113
75	0.336015	0.320486
76	0.344904	0.329614
77	0.353803	0.338786
78	0.362707	0.347981
79	0.37161	0.357045
80	0.380507	0.366305
81	0.389394	0.375464
82	0.398265	0.384766
83	0.407115	0.394151
84	0.415941	0.403095
85	0.424737	0.412069
86	0.4335	0.421405
87	0.442225	0.430125
88	0.450908	0.439018
89	0.459546	0.447987
90	0.468135	0.456855
91	0.476672	0.465741
92	0.485152	0.474533
93	0.493574	0.483166
94	0.501934	0.491798
95	0.510229	0.500276
96	0.518456	0.508751
97	0.526614	0.517234
98	0.534699	0.525641
99	0.54271	0.533944
100	0.550644	0.542315
101	0.558499	0.550616
102	0.566274	0.558719
103	0.573967	0.566457
104	0.581576	0.574202
105	0.589101	0.58206
106	0.596539	0.589794
107	0.603889	0.597333
108	0.611151	0.604679
109	0.618323	0.612081
110	0.625405	0.619235
111	0.632396	0.626451
112	0.639296	0.633529
113	0.646103	0.640572
114	0.652818	0.647284
115	0.659439	0.653802
116	0.665968	0.660617
117	0.672403	0.667371
118	0.678745	0.67391
119	0.684993	0.680299
120	0.691148	0.686495
121	0.69721	0.692673
122	0.703178	0.698873
123	0.709054	0.705021
124	0.714838	0.710917
125	0.720529	0.716824
126	0.726129	0.722557
127	0.731637	0.728269
128	0.737056	0.733875
129	0.742383	0.739507
130	0.747622	0.744698
131	0.752772	0.75
132	0.757834	0.755121
133	0.762808	0.760356
134	0.767696	0.765329
135	0.772499	0.770139
136	0.777216	0.774918
137	0.781849	0.779471
138	0.786399	0.784236
139	0.790867	0.788878
140	0.795253	0.793365
141	0.799559	0.797734
142	0.803786	0.801957
143	0.807934	0.806113
144	0.812004	0.810253
145	0.815998	0.814149
146	0.819916	0.81818
147	0.82376	0.822135
148	0.82753	0.825925
149	0.831228	0.829653
150	0.834854	0.833236
151	0.83841	0.836855
152	0.841896	0.840345
153	0.845314	0.843731
154	0.848665	0.847326
155	0.851949	0.850566
156	0.855168	0.853903
157	0.858322	0.857061
158	0.861413	0.86012
159	0.864442	0.863259
160	0.86741	0.8663
161	0.870318	0.869123
162	0.873166	0.872065
163	0.875956	0.874918
164	0.878689	0.877683
165	0.881366	0.880401
166	0.883987	0.883076
167	0.886554	0.885699
168	0.889068	0.888231
169	0.891529	0.890679
170	0.893939	0.893145
171	0.896298	0.895558
172	0.898608	0.89795
173	0.900869	0.900303
174	0.903082	0.902564
175	0.905249	0.904748
176	0.907369	0.906865
177	0.909444	0.908979
178	0.911475	0.911009
179	0.913462	0.912968
180	0.915407	0.914916
181	0.91731	0.916772
182	0.919172	0.91862
183	0.920994	0.920504
184	0.922776	0.922262
185	0.92452	0.924084
186	0.926226	0.925809
187	0.927895	0.927446
188	0.929527	0.92916
189	0.931124	0.930774
190	0.932686	0.932433
191	0.934213	0.933951
192	0.935707	0.935501
193	0.937169	0.937007
194	0.938598	0.938445
195	0.939995	0.939904
196	0.941362	0.941334
197	0.942699	0.942666
198	0.944006	0.943987
199	0.945283	0.945313
200	0.946533	0.946566
201	0.947755	0.947782
202	0.948949	0.949036
203	0.950117	0.95017
204	0.951259	0.951284
205	0.952375	0.952453
206	0.953467	0.953499
207	0.954534	0.954586
208	0.955577	0.955695
209	0.956596	0.956706
210	0.957593	0.95764
211	0.958567	0.958604
212	0.95952	0.959504
213	0.960451	0.960416
214	0.96136	0.961292
215	0.96225	0.962148
216	0.963119	0.963034
217	0.963969	0.963908
218	0.964799	0.964665
219	0.96561	0.965451
220	0.966404	0.966199
221	0.967179	0.966889
222	0.967936	0.967633
223	0.968676	0.968418
224	0.9694	0.969125
225	0.970107	0.969838


==> prob_decoding_N_k_64_w_15.dat <==
%auto-ignore
1	0.286266	0.287464
2	0.573049	0.577318
3	0.765462	0.769625
4	0.876401	0.880402
5	0.936185	0.938936
6	0.967385	0.969274
7	0.983415	0.984534
8	0.991588	0.992332
9	0.995738	0.996161
10	0.997842	0.998031
11	0.998908	0.999068
12	0.999447	0.999515
13	0.99972	0.999761
14	0.999858	0.999874
15	0.999928	0.999938
16	0.999964	0.999965
17	0.999982	0.999981
18	0.999991	0.999988
19	0.999995	0.999995
20	0.999998	0.999997
21	0.999999	1
22	0.999999	1
23	1	1
24	1	1
25	1	1
26	1	1
27	1	1
28	1	1
29	1	1
30	1	1
31	1	1
32	1	1
33	1	1
34	1	1
35	1	1
36	1	1
37	1	1
38	1	1
39	1	1
40	1	1
41	1	1
42	1	1
43	1	1
44	1	1
45	1	1
46	1	1
47	1	1
48	1	1
49	1	1
50	1	1
51	1	1
52	1	1
53	1	1
54	1	1
55	1	1
56	1	1
57	1	1
58	1	1
59	1	1
60	1	1
61	1	1
62	1	1
63	1	1
64	1	1
65	1	1
66	1	1
67	1	1
68	1	1
69	1	1
70	1	1
71	1	1
72	1	1
73	1	1
74	1	1
75	1	1
76	1	1
77	1	1
78	1	1
79	1	1
80	1	1
81	1	1
82	1	1
83	1	1
84	1	1
85	1	1
86	1	1
87	1	1
88	1	1
89	1	1
90	1	1
91	1	1
92	1	1
93	1	1
94	1	1
95	1	1
96	1	1
97	1	1
98	1	1
99	1	1
100	1	1


==> prob_decoding_N_k_64_w_3.dat <==
%auto-ignore
1	0.0029811	0.00577125
2	0.0101061	0.0129275
3	0.0206125	0.0208713
4	0.0332104	0.0292613
5	0.0468715	0.0384313
6	0.0609924	0.0483037
7	0.0753021	0.058945
8	0.0897289	0.070605
9	0.104299	0.08294
10	0.119075	0.0959638
11	0.134122	0.109869
12	0.149491	0.125064
13	0.165218	0.140403
14	0.181319	0.156899
15	0.197792	0.173735
16	0.214624	0.191361
17	0.23179	0.209463
18	0.249257	0.228095
19	0.266986	0.24697
20	0.284933	0.265994
21	0.303053	0.285552
22	0.3213	0.304858
23	0.339627	0.324638
24	0.357988	0.344219
25	0.376339	0.363943
26	0.394637	0.383446
27	0.412841	0.402627
28	0.430914	0.421799
29	0.44882	0.440922
30	0.466527	0.459516
31	0.484004	0.478029
32	0.501225	0.496115
33	0.518166	0.513891
34	0.534805	0.531335
35	0.551123	0.548481
36	0.567104	0.56489
37	0.582733	0.580896
38	0.597999	0.59651
39	0.612892	0.611661
40	0.627405	0.626647
41	0.641532	0.641179
42	0.65527	0.655309
43	0.668614	0.669227
44	0.681566	0.682266
45	0.694125	0.695304
46	0.706293	0.707579
47	0.718073	0.719416
48	0.729467	0.730859
49	0.740482	0.741894
50	0.751123	0.752437
51	0.761394	0.762999
52	0.771304	0.772887
53	0.780859	0.782629
54	0.790066	0.79195
55	0.798934	0.800822
56	0.807471	0.809279
57	0.815685	0.817402
58	0.823585	0.825356
59	0.831179	0.832905
60	0.838477	0.840235
61	0.845486	0.847165
62	0.852217	0.853836
63	0.858677	0.859967
64	0.864876	0.866124
65	0.870822	0.871914
66	0.876523	0.877489
67	0.881989	0.882727
68	0.887228	0.88784
69	0.892247	0.892586
70	0.897054	0.897229
71	0.901658	0.901591
72	0.906066	0.905796
73	0.910285	0.90991
74	0.914323	0.913857
75	0.918187	0.917621
76	0.921884	0.92131
77	0.925419	0.924771
78	0.9288	0.92803
79	0.932033	0.931169
80	0.935124	0.934332
81	0.938078	0.937101
82	0.940902	0.939842
83	0.9436	0.94245
84	0.946179	0.944874
85	0.948642	0.94721
86	0.950995	0.94955
87	0.953243	0.951706
88	0.95539	0.95378
89	0.95744	0.955691
90	0.959398	0.957511
91	0.961267	0.959327
92	0.963052	0.961094
93	0.964756	0.96279
94	0.966382	0.964345
95	0.967934	0.965959
96	0.969416	0.967381
97	0.97083	0.96867
98	0.97218	0.969979
99	0.973467	0.971211
100	0.974696	0.972362
101	0.975869	0.973525
102	0.976987	0.974589
103	0.978055	0.975649
104	0.979073	0.976601
105	0.980044	0.977549
106	0.980971	0.978456
107	0.981855	0.97928
108	0.982698	0.980101
109	0.983502	0.980841
110	0.984269	0.981557
111	0.985001	0.982271
112	0.985698	0.982976
113	0.986364	0.983587
114	0.986998	0.984182
115	0.987604	0.9848
116	0.988181	0.985359
117	0.988731	0.985895
118	0.989256	0.986385
119	0.989756	0.986882
120	0.990233	0.987312
121	0.990688	0.98781
122	0.991122	0.988249
123	0.991536	0.988625
124	0.99193	0.989037
125	0.992306	0.989402
126	0.992665	0.989774
127	0.993006	0.990085
128	0.993332	0.990381
129	0.993643	0.990706
130	0.993939	0.991005
131	0.994222	0.991305
132	0.994491	0.99158
133	0.994748	0.991819
134	0.994992	0.992067
135	0.995225	0.992332
136	0.995448	0.992536
137	0.99566	0.992764
138	0.995862	0.99296
139	0.996055	0.993136
140	0.996238	0.993307
141	0.996413	0.99349
142	0.99658	0.993637
143	0.996739	0.993789
144	0.996891	0.993931
145	0.997035	0.994069
146	0.997173	0.994194
147	0.997305	0.99434
148	0.99743	0.994455
149	0.997549	0.994571
150	0.997663	0.994679


==> probability_increasingRank_q1.dat <==
%auto-ignore
1	0.999974	0.999976	0.951422	1	1	1	1
2	0.999952	0.999972	0.949033	2	1	1	1
3	0.999929	0.999974	0.946526	3	1	1	1
4	0.999908	0.999977	0.943896	4	1	1	1
5	0.999879	0.999978	0.941137	5	1	1	1
6	0.999848	0.999978	0.938242	6	1	1	1
7	0.999827	0.999978	0.935205	7	1	1	1
8	0.999812	0.999978	0.932018	8	1	1	1
9	0.999769	0.999978	0.928675	9	1	1	1
10	0.999772	0.999978	0.925167	10	1	1	0.999999
11	0.999727	0.999978	0.921487	11	1	1	0.999999
12	0.999707	0.999978	0.917626	12	1	1	0.999999
13	0.999667	0.999977	0.913574	13	1	1	0.999999
14	0.999631	0.999977	0.909324	14	1	1	0.999998
15	0.99961	0.999977	0.904864	15	1	1	0.999998
16	0.999602	0.999977	0.900186	16	1	1	0.999997
17	0.99953	0.999977	0.895277	17	1	1	0.999996
18	0.999514	0.999977	0.890126	18	1	1	0.999995
19	0.99953	0.999976	0.884723	19	1	1	0.999994
20	0.999464	0.999976	0.879053	20	1	1	0.999992
21	0.999474	0.999975	0.873105	21	1	1	0.99999
22	0.999319	0.999974	0.866864	22	1	1	0.999987
23	0.999328	0.999973	0.860317	23	1	1	0.999982
24	0.999296	0.999972	0.853447	24	1	1	0.999977
25	0.999282	0.99997	0.84624	25	1	1	0.99997
26	0.999188	0.999968	0.838678	26	1	1	0.999961
27	0.999152	0.999965	0.830744	27	1	1	0.999949
28	0.999103	0.99996	0.82242	28	1	1	0.999933
29	0.999088	0.999955	0.813686	29	1	1	0.999913
30	0.998956	0.999947	0.804523	30	1	1	0.999886
31	0.99889	0.999936	0.79491	31	1	1	0.999851
32	0.998817	0.999921	0.784823	32	1	1	0.999806
33	0.99869	0.9999	0.774241	33	1	1	0.999746
34	0.998612	0.999871	0.763138	34	1	1	0.999669
35	0.998545	0.99983	0.751489	35	1	1	0.999567
36	0.998386	0.999773	0.739267	36	1	1	0.999434
37	0.998176	0.999694	0.726444	37	1	1	0.999261
38	0.997916	0.999582	0.71299	38	1	1	0.999035
39	0.997708	0.999423	0.698875	39	1	1	0.99874
40	0.997565	0.9992	0.684066	40	1	1	0.998354
41	0.996915	0.998883	0.668528	41	1	1	0.99785
42	0.99664	0.998433	0.652226	42	1	1	0.997192
43	0.995581	0.997795	0.635123	43	0.999999	1	0.996333
44	0.994776	0.996888	0.617178	44	0.999998	1	0.99521
45	0.993671	0.995599	0.59835	45	0.999997	1	0.993744
46	0.992407	0.993767	0.578597	46	0.999999	0.999999	0.991829
47	0.990899	0.991165	0.557872	47	0.999995	0.999998	0.989327
48	0.986533	0.987474	0.536128	48	0.999985	0.999996	0.98606
49	0.981948	0.982243	0.513315	49	0.99998	0.99999	0.981793
50	0.975671	0.974848	0.48938	50	0.999935	0.999977	0.976219
51	0.96684	0.964426	0.464267	51	0.999864	0.999946	0.968939
52	0.953362	0.949798	0.43792	52	0.999753	0.999875	0.959431
53	0.931826	0.929381	0.410276	53	0.999526	0.999714	0.947012
54	0.902905	0.901106	0.381274	54	0.998991	0.999358	0.930791
55	0.868873	0.862363	0.350844	55	0.998008	0.998579	0.909605
56	0.804697	0.81007	0.318919	56	0.996127	0.996902	0.881933
57	0.736799	0.740979	0.285423	57	0.992	0.993338	0.84579
58	0.63837	0.652456	0.25028	58	0.984523	0.985862	0.798583
59	0.507132	0.543945	0.213408	59	0.968734	0.970381	0.736924
60	0.384574	0.41913	0.174724	60	0.937135	0.938713	0.656391
61	0.265409	0.287945	0.134136	61	0.875248	0.874703	0.551205
62	0.143603	0.166078	0.0915527	62	0.749477	0.7468	0.413818
63	0.061355	0.0688421	0.046875	63	0.499998	0.494059	0.234375


==> probability_increasingRank_q1_128.dat <==
%auto-ignore
1	0.999996	0.999997	0.950807	1	1	1	1
2	0.999995	0.999997	0.949626	2	1	1	1
3	0.999987	0.999997	0.948417	3	1	1	1
4	0.999988	0.999997	0.947179	4	1	1	1
5	0.999981	0.999997	0.945911	5	1	1	1
6	0.999987	0.999997	0.944613	6	1	1	1
7	0.999967	0.999997	0.943284	7	1	1	1
8	0.99997	0.999997	0.941923	8	1	1	1
9	0.99998	0.999997	0.940529	9	1	1	1
10	0.999966	0.999997	0.939102	10	1	1	1
11	0.999976	0.999997	0.93764	11	1	1	1
12	0.999959	0.999997	0.936144	12	1	1	0.999999
13	0.999959	0.999997	0.934611	13	1	1	0.999999
14	0.999951	0.999997	0.933042	14	1	1	0.999999
15	0.999949	0.999997	0.931435	15	1	1	0.999999
16	0.999956	0.999997	0.929789	16	1	1	0.999999
17	0.999942	0.999997	0.928104	17	1	1	0.999999
18	0.999937	0.999997	0.926378	18	1	1	0.999999
19	0.999951	0.999997	0.924612	19	1	1	0.999999
20	0.999944	0.999997	0.922802	20	1	1	0.999999
21	0.99994	0.999997	0.920949	21	1	1	0.999998
22	0.999922	0.999997	0.919052	22	1	1	0.999998
23	0.999932	0.999997	0.91711	23	1	1	0.999998
24	0.999932	0.999997	0.91512	24	1	1	0.999998
25	0.999918	0.999997	0.913083	25	1	1	0.999997
26	0.999921	0.999997	0.910997	26	1	1	0.999997
27	0.999918	0.999997	0.908861	27	1	1	0.999997
28	0.999924	0.999997	0.906674	28	1	1	0.999996
29	0.99991	0.999997	0.904434	29	1	1	0.999996
30	0.999906	0.999997	0.90214	30	1	1	0.999995
31	0.9999	0.999997	0.899792	31	1	1	0.999994
32	0.999901	0.999997	0.897387	32	1	1	0.999994
33	0.999897	0.999997	0.894924	33	1	1	0.999993
34	0.999894	0.999997	0.892402	34	1	1	0.999992
35	0.999881	0.999997	0.88982	35	1	1	0.999991
36	0.999871	0.999997	0.887175	36	1	1	0.99999
37	0.999892	0.999997	0.884468	37	1	1	0.999988
38	0.999884	0.999997	0.881695	38	1	1	0.999987
39	0.99989	0.999997	0.878855	39	1	1	0.999985
40	0.999862	0.999997	0.875948	40	1	1	0.999983
41	0.999881	0.999997	0.872971	41	1	1	0.99998
42	0.999882	0.999997	0.869922	42	1	1	0.999978
43	0.99986	0.999997	0.8668	43	1	1	0.999975
44	0.999859	0.999997	0.863603	44	1	1	0.999972
45	0.999859	0.999997	0.86033	45	1	1	0.999968
46	0.999853	0.999997	0.856978	46	1	1	0.999964
47	0.99983	0.999997	0.853545	47	1	1	0.999959
48	0.999839	0.999997	0.85003	48	1	1	0.999953
49	0.99984	0.999997	0.846431	49	1	1	0.999947
50	0.999826	0.999997	0.842745	50	1	1	0.99994
51	0.999811	0.999997	0.838971	51	1	1	0.999932
52	0.9998	0.999997	0.835107	52	1	1	0.999923
53	0.999828	0.999997	0.831149	53	1	1	0.999913
54	0.999841	0.999997	0.827097	54	1	1	0.999901
55	0.999813	0.999997	0.822947	55	1	1	0.999888
56	0.999808	0.999997	0.818698	56	1	1	0.999873
57	0.999824	0.999997	0.814347	57	1	1	0.999857
58	0.999848	0.999997	0.809891	58	1	1	0.999838
59	0.999798	0.999997	0.805328	59	1	1	0.999816
60	0.999792	0.999997	0.800656	60	1	1	0.999792
61	0.999813	0.999997	0.795872	61	1	1	0.999764
62	0.999775	0.999997	0.790973	62	1	1	0.999733
63	0.999795	0.999997	0.785956	63	1	1	0.999697
64	0.999775	0.999997	0.780819	64	1	1	0.999657
65	0.999766	0.999997	0.775559	65	1	1	0.999611
66	0.999759	0.999997	0.770172	66	1	1	0.99956
67	0.999746	0.999997	0.764656	67	1	1	0.999501
68	0.999733	0.999997	0.759008	68	1	1	0.999435
69	0.999731	0.999997	0.753224	69	1	1	0.99936
70	0.999722	0.999997	0.747302	70	1	1	0.999275
71	0.999736	0.999997	0.741237	71	1	1	0.999179
72	0.999714	0.999997	0.735027	72	1	1	0.99907
73	0.999709	0.999997	0.728667	73	1	1	0.998946
74	0.999728	0.999996	0.722155	74	1	1	0.998806
75	0.999671	0.999996	0.715487	75	1	1	0.998648
76	0.999657	0.999996	0.708659	76	1	1	0.998468
77	0.999699	0.999995	0.701666	77	1	1	0.998265
78	0.999684	0.999995	0.694506	78	1	1	0.998035
79	0.999665	0.999994	0.687175	79	1	1	0.997774
80	0.999651	0.999992	0.679667	80	1	1	0.997478
81	0.999635	0.999991	0.671979	81	1	1	0.997144
82	0.999613	0.999989	0.664106	82	1	1	0.996764
83	0.999592	0.999986	0.656045	83	1	1	0.996335
84	0.999526	0.999982	0.64779	84	1	1	0.995848
85	0.999555	0.999976	0.639337	85	1	1	0.995297
86	0.99954	0.999969	0.630681	86	1	1	0.994673
87	0.999516	0.999959	0.621817	87	1	1	0.993966
88	0.999516	0.999946	0.612741	88	1	1	0.993165
89	0.999458	0.999928	0.603447	89	1	1	0.992258
90	0.999435	0.999903	0.593929	90	1	1	0.99123
91	0.999418	0.99987	0.584184	91	1	1	0.990066
92	0.999345	0.999825	0.574204	92	1	1	0.988747
93	0.999269	0.999764	0.563985	93	1	1	0.987253
94	0.99917	0.99968	0.553521	94	1	1	0.985561
95	0.999073	0.999567	0.542805	95	1	1	0.983645
96	0.998965	0.999413	0.531832	96	1	1	0.981474
97	0.998686	0.999203	0.520596	97	1	1	0.979014
98	0.998659	0.998917	0.509091	98	1	1	0.976229
99	0.997886	0.998528	0.497309	99	1	1	0.973073
100	0.997203	0.997998	0.485244	100	1	1	0.969499
101	0.9966	0.997277	0.47289	101	1	1	0.96545
102	0.995393	0.996295	0.460239	102	1	1	0.960864
103	0.994071	0.994959	0.447285	103	1	1	0.955669
104	0.991762	0.993144	0.43402	104	1	1	0.949784
105	0.990577	0.990679	0.420437	105	1	1	0.943118
106	0.985947	0.987336	0.406527	106	1	1	0.935567
107	0.978553	0.982812	0.392284	107	1	1	0.927014
108	0.971096	0.976703	0.377698	108	0.999998	1	0.917326
109	0.957988	0.968481	0.362763	109	0.999999	0.999999	0.906351
110	0.941692	0.957464	0.34747	110	0.999995	0.999998	0.89392
111	0.924472	0.942784	0.331809	111	0.999991	0.999996	0.879839
112	0.89948	0.923366	0.315772	112	0.999986	0.99999	0.863888
113	0.858168	0.897927	0.299351	113	0.999968	0.999979	0.84582
114	0.813603	0.865014	0.282535	114	0.999926	0.999956	0.825354
115	0.749667	0.823111	0.265316	115	0.999875	0.999906	0.802171
116	0.688364	0.770847	0.247684	116	0.999737	0.9998	0.77591
117	0.598732	0.707335	0.229628	117	0.999488	0.99958	0.746164
118	0.524118	0.632628	0.211139	118	0.998991	0.999123	0.712469
119	0.43527	0.548223	0.192206	119	0.99805	0.998179	0.674301
120	0.356959	0.457427	0.172819	120	0.996017	0.996244	0.631067
121	0.27235	0.365335	0.152967	121	0.992238	0.992298	0.582093
122	0.216099	0.278124	0.132638	122	0.984324	0.9843	0.526619
123	0.157958	0.20162	0.111822	123	0.968595	0.968183	0.463781
124	0.117903	0.139504	0.0905053	124	0.937481	0.935889	0.392601
125	0.081423	0.0920002	0.0686774	125	0.875316	0.871539	0.311973
126	0.051489	0.0559839	0.0463257	126	0.750015	0.744021	0.220642
127	0.025756	0.0266862	0.0234375	127	0.499621	0.492696	0.117188


==> probability_increasingRank_q2.dat <==
%auto-ignore
1	0.999996	0.999976	0.951422	1	1	1	1
2	0.999996	0.999976	0.949033	2	1	1	1
3	0.999991	0.999976	0.946526	3	1	1	1
4	0.999986	0.999976	0.943896	4	1	1	1
5	0.999988	0.999976	0.941137	5	1	1	1
6	0.999982	0.999976	0.938242	6	1	1	1
7	0.999977	0.999976	0.935205	7	1	1	1
8	0.999986	0.999976	0.932018	8	1	1	1
9	0.999971	0.999976	0.928675	9	1	1	1
10	0.999969	0.999976	0.925167	10	1	1	0.999999
11	0.999971	0.999976	0.921487	11	1	1	0.999999
12	0.999961	0.999976	0.917626	12	1	1	0.999999
13	0.999963	0.999976	0.913574	13	1	1	0.999999
14	0.999948	0.999976	0.909324	14	1	1	0.999998
15	0.999969	0.999976	0.904864	15	1	1	0.999998
16	0.999958	0.999976	0.900186	16	1	1	0.999997
17	0.999946	0.999976	0.895277	17	1	1	0.999996
18	0.999953	0.999976	0.890126	18	1	1	0.999995
19	0.999943	0.999976	0.884723	19	1	1	0.999994
20	0.99995	0.999976	0.879053	20	1	1	0.999992
21	0.999947	0.999976	0.873105	21	1	1	0.99999
22	0.999921	0.999976	0.866864	22	1	1	0.999987
23	0.999928	0.999976	0.860317	23	1	1	0.999982
24	0.999911	0.999976	0.853447	24	1	1	0.999977
25	0.999925	0.999976	0.84624	25	1	1	0.99997
26	0.99991	0.999976	0.838678	26	1	1	0.999961
27	0.999908	0.999976	0.830744	27	1	1	0.999949
28	0.999904	0.999976	0.82242	28	1	1	0.999933
29	0.9999	0.999976	0.813686	29	1	1	0.999913
30	0.999895	0.999976	0.804523	30	1	1	0.999886
31	0.99988	0.999975	0.79491	31	1	1	0.999851
32	0.99989	0.999975	0.784823	32	1	1	0.999806
33	0.999861	0.999974	0.774241	33	1	1	0.999746
34	0.999872	0.999972	0.763138	34	1	1	0.999669
35	0.999845	0.99997	0.751489	35	1	1	0.999567
36	0.999852	0.999966	0.739267	36	1	1	0.999434
37	0.99984	0.99996	0.726444	37	1	1	0.999261
38	0.99981	0.999951	0.71299	38	1	1	0.999035
39	0.999826	0.999935	0.698875	39	1	1	0.99874
40	0.999777	0.99991	0.684066	40	1	1	0.998354
41	0.999801	0.99987	0.668528	41	1	1	0.99785
42	0.999696	0.999805	0.652226	42	1	1	0.997192
43	0.999695	0.999699	0.635123	43	1	1	0.996333
44	0.999673	0.999526	0.617178	44	1	1	0.99521
45	0.999567	0.999246	0.59835	45	1	1	0.993744
46	0.999167	0.998791	0.578597	46	1	1	0.991829
47	0.998886	0.998052	0.557872	47	1	1	0.989327
48	0.998539	0.996855	0.536128	48	1	1	0.98606
49	0.996377	0.994919	0.513315	49	1	1	0.981793
50	0.995075	0.991798	0.48938	50	1	1	0.976219
51	0.991909	0.98679	0.464267	51	1	1	0.968939
52	0.985084	0.978804	0.43792	52	1	1	0.959431
53	0.971965	0.966185	0.410276	53	0.999999	1	0.947012
54	0.948625	0.946491	0.381274	54	1	1	0.930791
55	0.924791	0.916286	0.350844	55	0.999993	0.999998	0.909605
56	0.871555	0.87107	0.318919	56	0.999989	0.999992	0.881933
57	0.787161	0.805621	0.285423	57	0.999944	0.99996	0.84579
58	0.691296	0.715173	0.25028	58	0.99978	0.999818	0.798583
59	0.567937	0.597858	0.213408	59	0.999027	0.999189	0.736924
60	0.412239	0.458239	0.174724	60	0.99621	0.996472	0.656391
61	0.281671	0.310151	0.134136	61	0.984272	0.985017	0.551205
62	0.152692	0.174861	0.0915527	62	0.937792	0.937839	0.413818
63	0.060861	0.0709314	0.046875	63	0.749925	0.747915	0.234375


==> probability_increasingRank_q3.dat <==
%auto-ignore
1	0.999999	0.999976	0.951422	1	1	1	1
2	0.999997	0.999976	0.949033	2	1	1	1
3	1	0.999976	0.946526	3	1	1	1
4	0.999999	0.999976	0.943896	4	1	1	1
5	0.999994	0.999976	0.941137	5	1	1	1
6	0.999999	0.999976	0.938242	6	1	1	1
7	0.999997	0.999976	0.935205	7	1	1	1
8	0.999999	0.999976	0.932018	8	1	1	1
9	0.999995	0.999976	0.928675	9	1	1	1
10	0.999995	0.999976	0.925167	10	1	1	0.999999
11	0.999996	0.999976	0.921487	11	1	1	0.999999
12	0.999994	0.999976	0.917626	12	1	1	0.999999
13	0.999997	0.999976	0.913574	13	1	1	0.999999
14	0.999994	0.999976	0.909324	14	1	1	0.999998
15	0.999994	0.999976	0.904864	15	1	1	0.999998
16	0.999988	0.999976	0.900186	16	1	1	0.999997
17	0.999995	0.999976	0.895277	17	1	1	0.999996
18	0.999992	0.999976	0.890126	18	1	1	0.999995
19	0.999995	0.999976	0.884723	19	1	1	0.999994
20	0.999982	0.999976	0.879053	20	1	1	0.999992
21	0.999989	0.999976	0.873105	21	1	1	0.99999
22	0.999992	0.999976	0.866864	22	1	1	0.999987
23	0.999989	0.999976	0.860317	23	1	1	0.999982
24	0.999986	0.999976	0.853447	24	1	1	0.999977
25	0.999991	0.999976	0.84624	25	1	1	0.99997
26	0.999988	0.999976	0.838678	26	1	1	0.999961
27	0.999983	0.999976	0.830744	27	1	1	0.999949
28	0.999991	0.999976	0.82242	28	1	1	0.999933
29	0.999983	0.999976	0.813686	29	1	1	0.999913
30	0.999979	0.999976	0.804523	30	1	1	0.999886
31	0.999981	0.999976	0.79491	31	1	1	0.999851
32	0.99998	0.999976	0.784823	32	1	1	0.999806
33	0.999983	0.999975	0.774241	33	1	1	0.999746
34	0.999979	0.999975	0.763138	34	1	1	0.999669
35	0.999975	0.999974	0.751489	35	1	1	0.999567
36	0.999971	0.999973	0.739267	36	1	1	0.999434
37	0.999975	0.999971	0.726444	37	1	1	0.999261
38	0.999974	0.999968	0.71299	38	1	1	0.999035
39	0.999974	0.999963	0.698875	39	1	1	0.99874
40	0.999974	0.999953	0.684066	40	1	1	0.998354
41	0.999974	0.999936	0.668528	41	1	1	0.99785
42	0.999957	0.999907	0.652226	42	1	1	0.997192
43	0.99997	0.999857	0.635123	43	1	1	0.996333
44	0.999919	0.999771	0.617178	44	1	1	0.99521
45	0.999921	0.999622	0.59835	45	1	1	0.993744
46	0.999585	0.999366	0.578597	46	1	1	0.991829
47	0.999816	0.998925	0.557872	47	1	1	0.989327
48	0.999443	0.998167	0.536128	48	1	1	0.98606
49	0.999193	0.996872	0.513315	49	1	1	0.981793
50	0.998224	0.994664	0.48938	50	1	1	0.976219
51	0.9969	0.990926	0.464267	51	1	1	0.968939
52	0.991664	0.984649	0.43792	52	1	1	0.959431
53	0.984573	0.974225	0.410276	53	1	1	0.947012
54	0.969638	0.957183	0.381274	54	1	1	0.930791
55	0.941834	0.9299	0.350844	55	1	1	0.909605
56	0.89453	0.887464	0.318919	56	1	1	0.881933
57	0.825397	0.82398	0.285423	57	0.999999	1	0.84579
58	0.716704	0.733865	0.25028	58	0.999996	0.999998	0.798583
59	0.591645	0.614627	0.213408	59	0.999978	0.999977	0.736924
60	0.430311	0.470917	0.174724	60	0.999767	0.999793	0.656391
61	0.26783	0.317718	0.134136	61	0.998111	0.998183	0.551205
62	0.155096	0.178101	0.0915527	62	0.984288	0.984596	0.413818
63	0.062573	0.0718007	0.046875	63	0.874804	0.873814	0.234375


==> probability_increasingRank_q3_128.dat <==
%auto-ignore
1	1	0.999997	0.950807	1	1	1	1
2	1	0.999997	0.949626	2	1	1	1
3	1	0.999997	0.948417	3	1	1	1
4	1	0.999997	0.947179	4	1	1	1
5	1	0.999997	0.945911	5	1	1	1
6	1	0.999997	0.944613	6	1	1	1
7	1	0.999997	0.943284	7	1	1	1
8	0.999999	0.999997	0.941923	8	1	1	1
9	0.999999	0.999997	0.940529	9	1	1	1
10	1	0.999997	0.939102	10	1	1	1
11	0.999999	0.999997	0.93764	11	1	1	1
12	0.999998	0.999997	0.936144	12	1	1	0.999999
13	0.999999	0.999997	0.934611	13	1	1	0.999999
14	1	0.999997	0.933042	14	1	1	0.999999
15	1	0.999997	0.931435	15	1	1	0.999999
16	0.999998	0.999997	0.929789	16	1	1	0.999999
17	0.999998	0.999997	0.928104	17	1	1	0.999999
18	1	0.999997	0.926378	18	1	1	0.999999
19	1	0.999997	0.924612	19	1	1	0.999999
20	0.999999	0.999997	0.922802	20	1	1	0.999999
21	0.999999	0.999997	0.920949	21	1	1	0.999998
22	0.999999	0.999997	0.919052	22	1	1	0.999998
23	0.999999	0.999997	0.91711	23	1	1	0.999998
24	0.999999	0.999997	0.91512	24	1	1	0.999998
25	1	0.999997	0.913083	25	1	1	0.999997
26	0.999999	0.999997	0.910997	26	1	1	0.999997
27	0.999998	0.999997	0.908861	27	1	1	0.999997
28	0.999999	0.999997	0.906674	28	1	1	0.999996
29	0.999996	0.999997	0.904434	29	1	1	0.999996
30	0.999999	0.999997	0.90214	30	1	1	0.999995
31	0.999996	0.999997	0.899792	31	1	1	0.999994
32	0.999999	0.999997	0.897387	32	1	1	0.999994
33	0.999998	0.999997	0.894924	33	1	1	0.999993
34	0.999999	0.999997	0.892402	34	1	1	0.999992
35	0.999998	0.999997	0.88982	35	1	1	0.999991
36	0.999998	0.999997	0.887175	36	1	1	0.99999
37	0.999998	0.999997	0.884468	37	1	1	0.999988
38	0.999999	0.999997	0.881695	38	1	1	0.999987
39	0.999998	0.999997	0.878855	39	1	1	0.999985
40	0.999997	0.999997	0.875948	40	1	1	0.999983
41	0.999998	0.999997	0.872971	41	1	1	0.99998
42	0.999996	0.999997	0.869922	42	1	1	0.999978
43	0.999996	0.999997	0.8668	43	1	1	0.999975
44	0.999998	0.999997	0.863603	44	1	1	0.999972
45	0.999998	0.999997	0.86033	45	1	1	0.999968
46	0.999999	0.999997	0.856978	46	1	1	0.999964
47	0.999998	0.999997	0.853545	47	1	1	0.999959
48	0.999995	0.999997	0.85003	48	1	1	0.999953
49	0.999997	0.999997	0.846431	49	1	1	0.999947
50	0.999995	0.999997	0.842745	50	1	1	0.99994
51	0.999998	0.999997	0.838971	51	1	1	0.999932
52	0.999995	0.999997	0.835107	52	1	1	0.999923
53	0.999997	0.999997	0.831149	53	1	1	0.999913
54	1	0.999997	0.827097	54	1	1	0.999901
55	0.999996	0.999997	0.822947	55	1	1	0.999888
56	0.999996	0.999997	0.818698	56	1	1	0.999873
57	0.999999	0.999997	0.814347	57	1	1	0.999857
58	0.999996	0.999997	0.809891	58	1	1	0.999838
59	0.999998	0.999997	0.805328	59	1	1	0.999816
60	0.999997	0.999997	0.800656	60	1	1	0.999792
61	0.999992	0.999997	0.795872	61	1	1	0.999764
62	0.999995	0.999997	0.790973	62	1	1	0.999733
63	0.999998	0.999997	0.785956	63	1	1	0.999697
64	0.999996	0.999997	0.780819	64	1	1	0.999657
65	0.999996	0.999997	0.775559	65	1	1	0.999611
66	0.999999	0.999997	0.770172	66	1	1	0.99956
67	0.999997	0.999997	0.764656	67	1	1	0.999501
68	0.999994	0.999997	0.759008	68	1	1	0.999435
69	0.999998	0.999997	0.753224	69	1	1	0.99936
70	0.999997	0.999997	0.747302	70	1	1	0.999275
71	0.999994	0.999997	0.741237	71	1	1	0.999179
72	0.999994	0.999997	0.735027	72	1	1	0.99907
73	0.999998	0.999997	0.728667	73	1	1	0.998946
74	0.999999	0.999997	0.722155	74	1	1	0.998806
75	0.999995	0.999997	0.715487	75	1	1	0.998648
76	0.999995	0.999997	0.708659	76	1	1	0.998468
77	0.999994	0.999997	0.701666	77	1	1	0.998265
78	0.999992	0.999997	0.694506	78	1	1	0.998035
79	0.999994	0.999997	0.687175	79	1	1	0.997774
80	0.999996	0.999997	0.679667	80	1	1	0.997478
81	0.999996	0.999997	0.671979	81	1	1	0.997144
82	0.999995	0.999997	0.664106	82	1	1	0.996764
83	0.999991	0.999997	0.656045	83	1	1	0.996335
84	0.999995	0.999996	0.64779	84	1	1	0.995848
85	0.999995	0.999996	0.639337	85	1	1	0.995297
86	0.999991	0.999995	0.630681	86	1	1	0.994673
87	0.999995	0.999995	0.621817	87	1	1	0.993966
88	0.999994	0.999994	0.612741	88	1	1	0.993165
89	0.999998	0.999992	0.603447	89	1	1	0.992258
90	0.999992	0.999989	0.593929	90	1	1	0.99123
91	0.999993	0.999985	0.584184	91	1	1	0.990066
92	0.999993	0.99998	0.574204	92	1	1	0.988747
93	0.99999	0.999971	0.563985	93	1	1	0.987253
94	0.999991	0.999959	0.553521	94	1	1	0.985561
95	0.999992	0.99994	0.542805	95	1	1	0.983645
96	0.999993	0.999911	0.531832	96	1	1	0.981474
97	0.999994	0.999869	0.520596	97	1	1	0.979014
98	0.99999	0.999806	0.509091	98	1	1	0.976229
99	0.999987	0.999711	0.497309	99	1	1	0.973073
100	0.999924	0.99957	0.485244	100	1	1	0.969499
101	0.999906	0.99936	0.47289	101	1	1	0.96545
102	0.999232	0.999046	0.460239	102	1	1	0.960864
103	0.999727	0.998579	0.447285	103	1	1	0.955669
104	0.999312	0.997884	0.43402	104	1	1	0.949784
105	0.998584	0.996851	0.420437	105	1	1	0.943118
106	0.996663	0.995321	0.406527	106	1	1	0.935567
107	0.996966	0.993059	0.392284	107	1	1	0.927014
108	0.990849	0.98973	0.377698	108	1	1	0.917326
109	0.985497	0.984855	0.362763	109	1	1	0.906351
110	0.971704	0.977764	0.34747	110	1	1	0.89392
111	0.971473	0.967538	0.331809	111	1	1	0.879839
112	0.948207	0.952958	0.315772	112	1	1	0.863888
113	0.91345	0.932464	0.299351	113	1	1	0.84582
114	0.879267	0.90417	0.282535	114	1	1	0.825354
115	0.828477	0.86598	0.265316	115	1	1	0.802171
116	0.757319	0.815844	0.247684	116	1	1	0.77591
117	0.677983	0.752227	0.229628	117	1	1	0.746164
118	0.590875	0.674751	0.211139	118	1	1	0.712469
119	0.475735	0.584927	0.192206	119	1	1	0.674301
120	0.393156	0.486675	0.172819	120	1	1	0.631067
121	0.30309	0.386267	0.152967	121	1	1	0.582093
122	0.229091	0.291322	0.132638	122	0.999994	0.999997	0.526619
123	0.164071	0.208863	0.111822	123	0.999968	0.999972	0.463781
124	0.119759	0.143044	0.0905053	124	0.999757	0.999763	0.392601
125	0.08349	0.09373	0.0686774	125	0.998046	0.99804	0.311973
126	0.053036	0.0569515	0.0463257	126	0.984241	0.984076	0.220642
127	0.025426	0.0271886	0.0234375	127	0.875106	0.872771	0.117188


==> prueba15.dat <==
%auto-ignore
1	0.280706	0.287584
2	0.566553	0.576573
3	0.760492	0.77088
4	0.87319	0.880755
5	0.934271	0.939136
6	0.96629	0.969204
7	0.982803	0.984421
8	0.991249	0.992213
9	0.995552	0.996154
10	0.99774	0.99812
11	0.998851	0.999061
12	0.999416	0.999537
13	0.999702	0.999748
14	0.999848	0.999855
15	0.999922	0.999931
16	0.999959	0.999958
17	0.999978	0.999979
18	0.999988	0.999985
19	0.999993	0.999985
20	0.999996	0.999992
21	0.999997	0.999992
22	0.999998	0.999992
23	0.999999	0.999996
24	0.999999	0.999996
25	0.999999	0.999996
26	0.999999	0.999996
27	0.999999	0.999996
28	0.999999	0.999996
29	1	0.999996
30	1	0.999996
31	1	0.999996
32	1	0.999996
33	1	1
34	1	1
35	1	1
36	1	1
37	1	1
38	1	1
39	1	1
40	1	1
41	1	1
42	1	1
43	1	1
44	1	1
45	1	1
46	1	1
47	1	1
48	1	1
49	1	1
50	1	1
51	1	1
52	1	1
53	1	1
54	1	1
55	1	1
56	1	1
57	1	1
58	1	1
59	1	1
60	1	1
61	1	1
62	1	1
63	1	1
64	1	1
65	1	1
66	1	1
67	1	1
68	1	1
69	1	1
70	1	1
71	1	1
72	1	1
73	1	1
74	1	1
75	1	1
76	1	1
77	1	1
78	1	1
79	1	1
80	1	1
81	1	1
82	1	1
83	1	1
84	1	1
85	1	1
86	1	1
87	1	1
88	1	1
89	1	1
90	1	1
91	1	1
92	1	1
93	1	1
94	1	1
95	1	1
96	1	1
97	1	1
98	1	1
99	1	1
100	1	1
101	1	1
102	1	1
103	1	1
104	1	1
105	1	1
106	1	1
107	1	1
108	1	1
109	1	1
110	1	1
111	1	1
112	1	1
113	1	1
114	1	1
115	1	1
116	1	1
117	1	1
118	1	1
119	1	1
120	1	1
121	1	1
122	1	1
123	1	1
124	1	1
125	1	1
126	1	1
127	1	1
128	1	1
129	1	1
130	1	1
131	1	1
132	1	1
133	1	1
134	1	1
135	1	1
136	1	1
137	1	1
138	1	1
139	1	1
140	1	1
141	1	1
142	1	1
143	1	1
144	1	1
145	1	1
146	1	1
147	1	1
148	1	1
149	1	1
150	1	1
151	1	1
152	1	1
153	1	1
154	1	1
155	1	1
156	1	1
157	1	1
158	1	1
159	1	1
160	1	1
161	1	1
162	1	1
163	1	1
164	1	1
165	1	1
166	1	1
167	1	1
168	1	1
169	1	1
170	1	1
171	1	1
172	1	1
173	1	1
174	1	1
175	1	1
176	1	1
177	1	1
178	1	1
179	1	1
180	1	1
181	1	1
182	1	1
183	1	1
184	1	1
185	1	1
186	1	1
187	1	1
188	1	1
189	1	1
190	1	1
191	1	1
192	1	1
193	1	1
194	1	1
195	1	1
196	1	1
197	1	1
198	1	1
199	1	1
200	1	1
201	1	1
202	1	1
203	1	1
204	1	1
205	1	1
206	1	1
207	1	1
208	1	1
209	1	1
210	1	1
211	1	1
212	1	1
213	1	1
214	1	1
215	1	1
216	1	1
217	1	1
218	1	1
219	1	1
220	1	1
221	1	1
222	1	1
223	1	1
224	1	1
225	1	1


==> prueba3.dat <==
%auto-ignore
1	5.68957e-05	3.875e-05
2	0.00021222	9.375e-05
3	0.000469474	0.0001625
4	0.000811147	0.00025
5	0.00121693	0.0003225
6	0.00167224	0.00043875
7	0.00216972	0.00055875
8	0.00270795	0.00071
9	0.00328948	0.00091625
10	0.00391933	0.00113
11	0.00460381	0.00140625
12	0.00534992	0.0017075
13	0.0061649	0.00208125
14	0.00705605	0.00249375
15	0.00803059	0.0030325
16	0.00909562	0.0036175
17	0.0102581	0.00431125
18	0.0115248	0.0051175
19	0.0129023	0.00598625
20	0.014397	0.00697375
21	0.0160153	0.00810625
22	0.017763	0.00921125
23	0.0196461	0.0104638
24	0.0216701	0.0119262
25	0.0238404	0.0136262
26	0.0261621	0.0153275
27	0.0286398	0.01719
28	0.0312783	0.0192713
29	0.0340815	0.021595
30	0.0370533	0.0240138
31	0.0401973	0.0266088
32	0.0435165	0.0294062
33	0.0470137	0.032475
34	0.0506913	0.0355613
35	0.0545511	0.038925
36	0.0585947	0.0424262
37	0.0628232	0.0463537
38	0.0672373	0.0504013
39	0.0718374	0.0546312
40	0.0766234	0.0588262
41	0.0815946	0.0634212
42	0.0867501	0.0682362
43	0.0920887	0.0732687
44	0.0976085	0.078385
45	0.103308	0.0839162
46	0.109183	0.0896875
47	0.115233	0.0955213
48	0.121453	0.10147
49	0.127841	0.107828
50	0.134392	0.114398
51	0.141102	0.120981
52	0.147967	0.127697
53	0.154983	0.13467
54	0.162144	0.141974
55	0.169445	0.14921
56	0.176882	0.156745
57	0.184448	0.164615
58	0.192138	0.172333
59	0.199947	0.180321
60	0.207868	0.188201
61	0.215895	0.196393
62	0.224023	0.20476
63	0.232245	0.21303
64	0.240556	0.221445
65	0.248948	0.230141
66	0.257416	0.239056
67	0.265953	0.247746
68	0.274553	0.256568
69	0.283211	0.265585
70	0.291919	0.274905
71	0.300673	0.283959
72	0.309465	0.292922
73	0.31829	0.302098
74	0.327142	0.3113
75	0.336015	0.320486
76	0.344904	0.329614
77	0.353803	0.338786
78	0.362707	0.347981
79	0.37161	0.357045
80	0.380507	0.366305
81	0.389394	0.375464
82	0.398265	0.384766
83	0.407115	0.394151
84	0.415941	0.403095
85	0.424737	0.412069
86	0.4335	0.421405
87	0.442225	0.430125
88	0.450908	0.439018
89	0.459546	0.447987
90	0.468135	0.456855
91	0.476672	0.465741
92	0.485152	0.474533
93	0.493574	0.483166
94	0.501934	0.491798
95	0.510229	0.500276
96	0.518456	0.508751
97	0.526614	0.517234
98	0.534699	0.525641
99	0.54271	0.533944
100	0.550644	0.542315
101	0.558499	0.550616
102	0.566274	0.558719
103	0.573967	0.566457
104	0.581576	0.574202
105	0.589101	0.58206
106	0.596539	0.589794
107	0.603889	0.597333
108	0.611151	0.604679
109	0.618323	0.612081
110	0.625405	0.619235
111	0.632396	0.626451
112	0.639296	0.633529
113	0.646103	0.640572
114	0.652818	0.647284
115	0.659439	0.653802
116	0.665968	0.660617
117	0.672403	0.667371
118	0.678745	0.67391
119	0.684993	0.680299
120	0.691148	0.686495
121	0.69721	0.692673
122	0.703178	0.698873
123	0.709054	0.705021
124	0.714838	0.710917
125	0.720529	0.716824
126	0.726129	0.722557
127	0.731637	0.728269
128	0.737056	0.733875
129	0.742383	0.739507
130	0.747622	0.744698
131	0.752772	0.75
132	0.757834	0.755121
133	0.762808	0.760356
134	0.767696	0.765329
135	0.772499	0.770139
136	0.777216	0.774918
137	0.781849	0.779471
138	0.786399	0.784236
139	0.790867	0.788878
140	0.795253	0.793365
141	0.799559	0.797734
142	0.803786	0.801957
143	0.807934	0.806113
144	0.812004	0.810253
145	0.815998	0.814149
146	0.819916	0.81818
147	0.82376	0.822135
148	0.82753	0.825925
149	0.831228	0.829653
150	0.834854	0.833236
151	0.83841	0.836855
152	0.841896	0.840345
153	0.845314	0.843731
154	0.848665	0.847326
155	0.851949	0.850566
156	0.855168	0.853903
157	0.858322	0.857061
158	0.861413	0.86012
159	0.864442	0.863259
160	0.86741	0.8663
161	0.870318	0.869123
162	0.873166	0.872065
163	0.875956	0.874918
164	0.878689	0.877683
165	0.881366	0.880401
166	0.883987	0.883076
167	0.886554	0.885699
168	0.889068	0.888231
169	0.891529	0.890679
170	0.893939	0.893145
171	0.896298	0.895558
172	0.898608	0.89795
173	0.900869	0.900303
174	0.903082	0.902564
175	0.905249	0.904748
176	0.907369	0.906865
177	0.909444	0.908979
178	0.911475	0.911009
179	0.913462	0.912968
180	0.915407	0.914916
181	0.91731	0.916772
182	0.919172	0.91862
183	0.920994	0.920504
184	0.922776	0.922262
185	0.92452	0.924084
186	0.926226	0.925809
187	0.927895	0.927446
188	0.929527	0.92916
189	0.931124	0.930774
190	0.932686	0.932433
191	0.934213	0.933951
192	0.935707	0.935501
193	0.937169	0.937007
194	0.938598	0.938445
195	0.939995	0.939904
196	0.941362	0.941334
197	0.942699	0.942666
198	0.944006	0.943987
199	0.945283	0.945313
200	0.946533	0.946566
201	0.947755	0.947782
202	0.948949	0.949036
203	0.950117	0.95017
204	0.951259	0.951284
205	0.952375	0.952453
206	0.953467	0.953499
207	0.954534	0.954586
208	0.955577	0.955695
209	0.956596	0.956706
210	0.957593	0.95764
211	0.958567	0.958604
212	0.95952	0.959504
213	0.960451	0.960416
214	0.96136	0.961292
215	0.96225	0.962148
216	0.963119	0.963034
217	0.963969	0.963908
218	0.964799	0.964665
219	0.96561	0.965451
220	0.966404	0.966199
221	0.967179	0.966889
222	0.967936	0.967633
223	0.968676	0.968418
224	0.9694	0.969125
225	0.970107	0.969838

